Multi-Lingual Development & Programming Languages Interoperability: An Empirical Study

As part of a research on a novel in-process multiprogramming-language interoperability system, this study investigates the interoperability and usage of multiple programming languages within a large dataset of GitHub projects and Stack Overflow Q\&A. It addresses existing multi-lingual development practices and interactions between programming languages, focusing on in-process multi-programming language interoperability. The research examines a dataset of 414,486 GitHub repositories, 22,156,001 Stack Overflow questions from 2008-2021 and 173 interoperability tools. The paper's contributions include a comprehensive dataset, large-scale analysis, and insights into the prevalence, dominant languages, interoperability tools, and related issues in multi-language programming. The paper presents the research results, shows that C is a central pillar in programming language interoperability, and outlines \emph{simple interoperability} guidelines. These findings and guidelines contribute to our multi-programming language interoperability system research, also laying the groundwork for other systems and tools by suggesting key features for future interoperability tools.

==> figures/github_project_binding_edges.csv <==
u,v,lw,opacity,Direct
Javascript,Php,2.9,.3,false
Javascript,Python,5.6,.5,false
Java,Javascript,3.4,.3,false
Java,Objective-C,1.7,.1,false
Java,Python,2.2,.1,false
Javascript,Objective-C,1.5,.1,false
Objective-C,Python,1.3,.1,false
Objective-C,Ruby,3.4,.3,false
Java,Ruby,1.2,.1,false
C,Java,1.7,.1,false
C,Javascript,2.2,.1,false
C,Objective-C,3.0,.3,false
C,Python,5.3,.5,false
C,Ruby,1.4,.1,false
Javascript,Ruby,3.0,.3,false
Python,Ruby,1.3,.1,false
C,C++,8.8,.7,false
C,Perl,1.4,.1,false
C++,Perl,1.1,.1,false
C++,Ruby,0.8,.1,false
Perl,Ruby,0.4,.1,false
Javascript,Typescript,5.7,.5,false
C++,Python,5.4,.5,false
Assembly,C,1.7,.1,false
Assembly,C++,1.4,.1,false
Assembly,Objective-C,0.5,.1,false
Assembly,Python,0.9,.1,false
C++,Objective-C,2.2,.1,false
C++,Javascript,1.9,.1,false
C,Lua,0.6,.1,false
Javascript,Lua,0.4,.1,false
Javascript,Perl,0.8,.1,false
Lua,Perl,0.2,.1,false
Lua,Python,0.6,.1,false
Perl,Python,1.4,.1,false
C,Php,0.7,.1,false
C++,Php,0.6,.1,false
Objective-C,Php,0.2,.1,false
Objective-C,Perl,0.4,.1,false
Php,Perl,0.4,.1,false
C,Csharp,0.8,.1,false
Csharp,C++,0.9,.1,false
Csharp,Javascript,1.4,.1,false
Csharp,Python,0.7,.1,false
Objective-C,Typescript,0.2,.1,false
Ruby,Typescript,0.3,.1,false
Csharp,Typescript,0.3,.1,false
Csharp,Java,0.5,.1,false
C++,Java,1.5,.1,false
Emacs Lisp,Perl,0.1,.1,false
Emacs Lisp,Python,0.3,.1,false
Go,Python,0.9,.1,false
C++,Go,0.3,.1,false
Go,Java,0.3,.1,false
C,Go,0.5,.1,false
Csharp,Objective-C,0.3,.1,false
Perl,Typescript,0.0,.1,false
Assembly,Go,0.1,.1,false
Emacs Lisp,Javascript,0.2,.1,false
C,Emacs Lisp,0.2,.1,false
Emacs Lisp,Java,0.1,.1,false
Emacs Lisp,Objective-C,0.1,.1,false
Go,Javascript,1.1,.1,false
Java,Typescript,0.5,.1,false
Python,Typescript,0.6,.1,false
Csharp,Php,0.2,.1,false
Assembly,Java,0.2,.1,false
Php,Python,1.0,.1,false
Assembly,Lua,0.1,.1,false
Php,Ruby,0.4,.1,false
Go,Typescript,0.2,.1,false
Go,Lua,0.1,.1,false
Csharp,Lua,0.1,.1,false
C++,Lua,0.5,.1,false
Java,Lua,0.2,.1,false
Lua,Objective-C,0.2,.1,false
Go,Php,0.2,.1,false
Assembly,Javascript,0.3,.1,false
Assembly,Csharp,0.1,.1,false
Assembly,Perl,0.4,.1,false
Assembly,Ruby,0.1,.1,false
Csharp,Go,0.1,.1,false
Csharp,Perl,0.1,.1,false
Csharp,Ruby,0.2,.1,false
Go,Perl,0.1,.1,false
Go,Ruby,0.3,.1,false
Java,Perl,0.4,.1,false
C,Typescript,0.2,.1,false
C++,Typescript,0.2,.1,false
Lua,Ruby,0.1,.1,false
Lua,Typescript,0.0,.1,false
Java,Php,0.5,.1,false
Emacs Lisp,Lua,0.0,.1,false
Assembly,Php,0.2,.1,false
Emacs Lisp,Go,0.0,.1,false
Lua,Php,0.1,.1,false
C++,Emacs Lisp,0.2,.1,false
Assembly,Emacs Lisp,0.1,.1,false
Go,Objective-C,0.1,.1,false
Php,Typescript,0.1,.1,false
Emacs Lisp,Ruby,0.1,.1,false
Assembly,Typescript,0.0,.1,false
Csharp,Emacs Lisp,0.0,.1,false
Emacs Lisp,Php,0.0,.1,false
Emacs Lisp,Typescript,0.0,.1,false

==> figures/github_project_binding_vertices.csv <==
id, x, y, label
Javascript,-1,3, Javascript
C,-1,-3, C
Python,1,-3, Python
C++,1,3, C++
Java,-2,2.828427125, Java
Perl,-2,-2.828427125, Perl
Ruby,2,-2.828427125, Ruby
Objective-C,2,2.828427125, Objective-C
Php,-3,2.236067977, Php
Assembly,-3,-2.236067977, Assembly
Csharp,3,-2.236067977, Csharp
Emacs Lisp,3,2.236067977, Emacs Lisp
Typescript,-4,0, Typescript
Lua,4,0, Lua
Go,3.5,1, Go


==> figures/interop-bindings_edges.csv <==
u,v,lw,opacity,Direct,color,style
Python,C,15.0,.9,true,blue,
Csharp,C,11.1,.9,true,blue,
VbNet,C,0.2,.1,true,blue,dashed
Go,C,6.5,.5,true,blue,
Java,C,9.2,.7,true,blue,
C++,C,4.0,.3,true,blue,
Perl,C,0.1,.1,true,blue,dashed
Lua,C,0.9,.1,true,blue,dashed
Ruby,C,0.5,.1,true,blue,dashed
Javascript,C,0.1,.1,true,blue,dashed
Lisp,C,0.0,.1,true,blue,dashed
Scala,C,0.1,.1,true,blue,dashed
Kotlin,C,0.2,.1,true,blue,dashed
Groovy,C,0.0,.1,true,blue,dashed
R,C,0.0,.1,true,blue,dashed
Haskell,C,2.6,.3,true,blue,
Javascript,Go,0.3,.1,true,orange,dashed
Java,Groovy,0.4,.1,true,orange,dashed
Kotlin,Groovy,0.0,.1,true,orange,dashed
C,Haskell,0.1,.1,true,blue,dashed
C++,Haskell,0.0,.1,true,orange,dashed
Java,Haskell,0.0,.1,true,orange,dashed
C,Java,6.3,.5,true,blue,
C++,Java,7.3,.5,true,orange,
Csharp,Java,0.0,.1,true,orange,dashed
Go,Java,0.0,.1,true,orange,dashed
Kotlin,Java,0.0,.1,true,orange,dashed
Scala,Java,1.0,.1,true,orange,dashed
Lisp,Java,0.0,.1,true,orange,dashed
Python,Java,0.5,.1,true,orange,dashed
Ruby,Java,0.0,.1,true,orange,dashed
Groovy,Java,0.0,.1,true,orange,dashed
Perl,Java,0.0,.1,true,orange,dashed
Java,Javascript,1.6,.1,true,orange,dashed
Kotlin,Javascript,0.1,.1,true,orange,dashed
Groovy,Javascript,0.0,.1,true,orange,dashed
Scala,Javascript,0.3,.1,true,orange,dashed
C,Javascript,2.8,.3,true,blue,
C++,Javascript,4.0,.3,true,orange,
Csharp,Javascript,0.2,.1,true,orange,dashed
Go,Javascript,0.0,.1,true,orange,dashed
Ruby,Javascript,0.1,.1,true,orange,dashed
VbNet,Javascript,0.0,.1,true,orange,dashed
Lua,Javascript,0.0,.1,true,orange,dashed
Powershell,Javascript,0.0,.1,true,orange,dashed
Perl,Javascript,0.0,.1,true,orange,dashed
Python,Javascript,0.2,.1,true,orange,dashed
Java,Kotlin,0.0,.1,true,orange,dashed
Java,Lisp,0.0,.1,true,orange,dashed
Ruby,Lisp,0.0,.1,true,orange,dashed
C,Lisp,1.4,.1,true,blue,dashed
C++,Lisp,1.9,.1,true,orange,dashed
Go,Lisp,0.0,.1,true,orange,dashed
Perl,Lisp,0.0,.1,true,orange,dashed
Java,Lua,0.1,.1,true,orange,dashed
C,Lua,1.7,.1,true,blue,dashed
C++,Lua,1.7,.1,true,orange,dashed
Csharp,Lua,0.2,.1,true,orange,dashed
Go,Lua,0.2,.1,true,orange,dashed
Kotlin,Lua,0.0,.1,true,orange,dashed
Perl,Lua,0.0,.1,true,orange,dashed
Groovy,Lua,0.0,.1,true,orange,dashed
Scala,Lua,0.0,.1,true,orange,dashed
Javascript,Lua,0.0,.1,true,orange,dashed
Java,Perl,0.0,.1,true,orange,dashed
C,Perl,0.6,.1,true,blue,dashed
C++,Perl,0.1,.1,true,orange,dashed
Go,Perl,0.0,.1,true,orange,dashed
Csharp,Powershell,0.4,.1,true,orange,dashed
VbNet,Powershell,0.0,.1,true,orange,dashed
Java,Powershell,0.0,.1,true,orange,dashed
C,Python,7.2,.5,true,blue,
C++,Python,6.5,.5,true,orange,
Csharp,Python,0.0,.1,true,orange,dashed
Java,Python,0.2,.1,true,orange,dashed
Go,Python,0.0,.1,true,orange,dashed
Ruby,Python,0.0,.1,true,orange,dashed
Kotlin,Python,0.0,.1,true,orange,dashed
Scala,Python,0.0,.1,true,orange,dashed
Perl,Python,0.0,.1,true,orange,dashed
Groovy,Python,0.0,.1,true,orange,dashed
C,R,0.1,.1,true,blue,dashed
C++,R,0.1,.1,true,orange,dashed
Csharp,R,0.0,.1,true,orange,dashed
Java,R,0.0,.1,true,orange,dashed
Go,R,0.0,.1,true,orange,dashed
Kotlin,R,0.0,.1,true,orange,dashed
Python,R,0.6,.1,true,orange,dashed
Perl,R,0.0,.1,true,orange,dashed
Ruby,R,0.0,.1,true,orange,dashed
Java,Ruby,0.4,.1,true,orange,dashed
Python,Ruby,0.0,.1,true,orange,dashed
C,Ruby,0.1,.1,true,blue,dashed
C++,Ruby,0.0,.1,true,orange,dashed
Kotlin,Ruby,0.0,.1,true,orange,dashed
Perl,Ruby,0.0,.1,true,orange,dashed
Groovy,Ruby,0.0,.1,true,orange,dashed
Scala,Ruby,0.0,.1,true,orange,dashed
Go,Ruby,0.0,.1,true,orange,dashed
Java,Scala,0.0,.1,true,orange,dashed
Powershell,C,0.0,.1,true,blue,dashed
Shell,C,0.0,.1,true,blue,dashed


==> figures/interop-bindings_vertices.csv <==
id, x, y, label
Python, -1, 3.0, Python
Csharp, -1, -3.0, C\#
VbNet, 1, -3.0, VbNet
Java, 1, 3.0, Java
Kotlin, -2, 2.8284271247461903, Kotlin
Scala, -2, -2.8284271247461903, Scala
Groovy, 2, -2.8284271247461903, Groovy
Go, 2, 2.8284271247461903, Go
Lua, -3, 2.23606797749979, Lua
Ruby, -3, -2.23606797749979, Ruby
R, 3, -2.23606797749979, R
Perl, 3, 2.23606797749979, Perl
Haskell, -4, 0.0, Haskell
Javascript, 4, -0.0, JavaScript
Lisp, 3.5, 1.0, Lisp
Powershell, 3.5, -1.0, PowerShell
Shell, -3.5, -1.0, Shell
C, 0, 0, C
C++, -3.5, 1.0, C++

==> figures/interop-show-indirection-bindings_edges.csv <==
u,v,lw,opacity,Direct,color,style
Python,C,13.4,.9,true,blue,
Csharp,C,9.2,.7,true,blue,
VbNet,C,0.1,.1,true,blue,dashed
Go,C,5.4,.5,true,blue,
Java,C,7.7,.7,true,blue,
C++,C,15.0,.9,true,blue,
Perl,C,0.1,.1,true,blue,dashed
Lua,C,0.7,.1,true,blue,dashed
Ruby,C,0.5,.1,true,blue,dashed
Javascript,C,0.1,.1,true,blue,dashed
Lisp,C,0.0,.1,true,blue,dashed
Scala,C,0.1,.1,true,blue,dashed
Kotlin,C,0.2,.1,true,blue,dashed
Groovy,C,0.0,.1,true,blue,dashed
R,C,0.0,.1,true,blue,dashed
Haskell,C,2.1,.1,true,blue,dashed
Javascript,Go,0.2,.1,true,orange,dashed
Java,Groovy,0.3,.1,true,orange,dashed
Kotlin,Groovy,0.0,.1,true,orange,dashed
C,Haskell,0.1,.1,true,blue,dashed
Java,Haskell,0.0,.1,true,orange,dashed
C,Java,11.6,.9,true,blue,
Scala,Java,0.9,.1,true,orange,dashed
Python,Java,0.1,.1,true,orange,dashed
Java,Javascript,1.1,.1,true,orange,dashed
Kotlin,Javascript,0.0,.1,true,orange,dashed
Groovy,Javascript,0.0,.1,true,orange,dashed
Scala,Javascript,0.2,.1,true,orange,dashed
C,Javascript,6.3,.5,true,blue,
Powershell,C,0.0,.1,true,blue,dashed
Python,Javascript,0.1,.1,true,orange,dashed
Go,Javascript,0.0,.1,true,orange,dashed
Kotlin,Java,0.0,.1,true,orange,dashed
Groovy,Java,0.0,.1,true,orange,dashed
C++,Javascript,0.0,.1,true,orange,dashed
Java,Kotlin,0.0,.1,true,orange,dashed
Java,Lisp,0.0,.1,true,orange,dashed
Ruby,Python,0.0,.1,true,orange,dashed
Python,Lisp,0.0,.1,true,orange,dashed
C,Lisp,2.7,.3,true,blue,
Java,Lua,0.1,.1,true,orange,dashed
C,Lua,1.4,.1,true,blue,dashed
C++,Lua,1.6,.1,true,orange,dashed
Csharp,C++,0.2,.1,true,orange,dashed
Go,C++,0.0,.1,true,orange,dashed
Perl,C++,0.0,.1,true,orange,dashed
Java,C++,0.0,.1,true,orange,dashed
Javascript,Lua,0.0,.1,true,orange,dashed
Go,Lua,0.2,.1,true,orange,dashed
Java,Perl,0.0,.1,true,orange,dashed
C,Perl,0.6,.1,true,blue,dashed
Csharp,Powershell,0.4,.1,true,orange,dashed
VbNet,Csharp,0.0,.1,true,orange,dashed
Java,Csharp,0.0,.1,true,orange,dashed
C,Python,11.3,.9,true,blue,
Csharp,Java,0.0,.1,true,orange,dashed
Java,Python,0.2,.1,true,orange,dashed
Scala,Python,0.0,.1,true,orange,dashed
Groovy,Python,0.0,.1,true,orange,dashed
Csharp,Python,0.0,.1,true,orange,dashed
Java,Scala,0.0,.1,true,orange,dashed
C,R,0.6,.1,true,blue,dashed
Java,R,0.0,.1,true,orange,dashed
Perl,R,0.0,.1,true,orange,dashed
Ruby,R,0.0,.1,true,orange,dashed
Java,Ruby,0.3,.1,true,orange,dashed
Python,Ruby,0.0,.1,true,orange,dashed
C,Ruby,0.1,.1,true,blue,dashed
Groovy,Ruby,0.0,.1,true,orange,dashed
Scala,Ruby,0.0,.1,true,orange,dashed
Kotlin,Ruby,0.0,.1,true,orange,dashed
Shell,C,0.0,.1,true,blue,dashed

==> figures/interop-show-indirection-bindings_vertices.csv <==
id, x, y, label
Python, -1, 3.0, Python
Csharp, -1, -3.0, C\#
VbNet, 1, -3.0, VbNet
Java, 1, 3.0, Java
Kotlin, -2, 2.8284271247461903, Kotlin
Scala, -2, -2.8284271247461903, Scala
Groovy, 2, -2.8284271247461903, Groovy
Go, 2, 2.8284271247461903, Go
Lua, -3, 2.23606797749979, Lua
Ruby, -3, -2.23606797749979, Ruby
R, 3, -2.23606797749979, R
Perl, 3, 2.23606797749979, Perl
Haskell, -4, 0.0, Haskell
Javascript, 4, -0.0, JavaScript
Lisp, 3.5, 1.0, Lisp
Powershell, 3.5, -1.0, PowerShell
Shell, -3.5, -1.0, Shell
C, 0, 0, C
C++, -3.5, 1.0, C++

==> figures/shell-bindings_edges.csv <==
u,v,lw,opacity,Direct
C,R,0.0,.1,true
C++,R,0.0,.1,true
Python,R,0.9,.1,true
Csharp,R,0.0,.1,true
Java,R,0.3,.1,true
Kotlin,R,0.0,.1,true
Scala,R,0.0,.1,true
Groovy,R,0.0,.1,true
Go,R,0.0,.1,true
Javascript,R,0.0,.1,true
C,Shell,2.0,.1,true
C++,Shell,1.6,.1,true
Python,Shell,8.3,.7,true
Csharp,Shell,10.1,.9,true
Java,Shell,4.5,.3,true
Kotlin,Shell,0.1,.1,true
Groovy,Shell,0.1,.1,true
Go,Shell,4.8,.3,true
Javascript,Shell,3.4,.3,true
Scala,Shell,0.0,.1,true
C,Perl,0.3,.1,true
C++,Perl,0.0,.1,true
Python,Perl,4.3,.3,true
Csharp,Perl,0.2,.1,true
Java,Perl,0.2,.1,true
Go,Perl,0.1,.1,true
Javascript,Perl,0.1,.1,true
Python,Lisp,0.0,.1,true
Java,Lisp,0.0,.1,true
Go,Lisp,0.0,.1,true
Csharp,Lisp,0.0,.1,true
C,Lisp,0.0,.1,true
C++,Lisp,0.0,.1,true
C++,Ruby,0.1,.1,true
Python,Ruby,0.8,.1,true
Csharp,Ruby,0.0,.1,true
Java,Ruby,0.1,.1,true
C,Ruby,0.0,.1,true
Go,Ruby,0.2,.1,true
Groovy,Ruby,0.0,.1,true
Javascript,Ruby,0.1,.1,true
Python,Groovy,0.0,.1,true
Java,Groovy,0.0,.1,true
Javascript,Groovy,0.0,.1,true
Python,Javascript,0.7,.1,true
Csharp,Javascript,0.3,.1,true
Java,Javascript,1.8,.1,true
Kotlin,Javascript,0.0,.1,true
Scala,Javascript,0.0,.1,true
Groovy,Javascript,0.1,.1,true
C,Javascript,0.0,.1,true
C++,Javascript,0.1,.1,true
Go,Javascript,2.0,.1,true
Java,Haskell,0.0,.1,true
Python,Haskell,0.0,.1,true
C,Nodejs,0.0,.1,true
Python,Nodejs,0.2,.1,true
Java,Nodejs,0.1,.1,true
Go,Nodejs,0.0,.1,true
Csharp,Nodejs,0.0,.1,true
C,Powershell,0.1,.1,true
C++,Powershell,0.2,.1,true
Python,Powershell,2.3,.1,true
Csharp,Powershell,1.4,.1,true
Java,Powershell,0.5,.1,true
Kotlin,Powershell,0.0,.1,true
Scala,Powershell,0.0,.1,true
Go,Powershell,4.4,.3,true
Javascript,Powershell,1.2,.1,true
Ruby,Powershell,0.0,.1,true
C++,C,0.1,.1,true
Python,C,0.2,.1,true
Csharp,C,0.7,.1,true
Java,C,0.1,.1,true
Go,C,0.1,.1,true
Python,Kotlin,0.0,.1,true
Java,Kotlin,0.0,.1,true
Go,Kotlin,0.0,.1,true
Javascript,Kotlin,0.0,.1,true
C,Java,0.2,.1,true
C++,Java,0.2,.1,true
Python,Java,8.8,.7,true
Csharp,Java,0.5,.1,true
Kotlin,Java,0.3,.1,true
Scala,Java,0.7,.1,true
Groovy,Java,0.1,.1,true
Go,Java,2.0,.1,true
Javascript,Java,0.8,.1,true
Shell,Java,0.0,.1,true
C++,Lua,0.1,.1,true
Python,Lua,0.1,.1,true
Csharp,Lua,0.1,.1,true
Java,Lua,0.1,.1,true
C,Lua,0.0,.1,true
Go,Lua,0.1,.1,true
Javascript,Lua,0.0,.1,true
Csharp,Scala,0.0,.1,true
Java,Scala,0.0,.1,true
Go,Scala,0.0,.1,true
Javascript,Scala,0.0,.1,true
Python,Scala,0.0,.1,true
C,Python,0.3,.1,true
C++,Python,0.9,.1,true
Ruby,Python,0.0,.1,true
Csharp,Python,0.9,.1,true
Java,Python,1.8,.1,true
Kotlin,Python,0.1,.1,true
Scala,Python,0.4,.1,true
Groovy,Python,0.1,.1,true
Go,Python,2.8,.3,true
Javascript,Python,0.7,.1,true
Lua,Python,0.0,.1,true
Shell,Python,0.0,.1,true


==> figures/shell-bindings_vertices.csv <==
id, x, y, label
Scala, -1, 3.0, Scala
Csharp, -1, -3.0, C\#
Vb.Net, 1, -3.0, VB.Net
Java, 1, 3.0, Java
Kotlin, -2, 2.8284271247461903, Kotlin
Lua, -2, -2.8284271247461903, Lua
Groovy, 2, -2.8284271247461903, Groovy
Go, 2, 2.8284271247461903, Go
Python, -3, 2.23606797749979, Python
Ruby, -3, -2.23606797749979, Ruby
R, 3, -2.23606797749979, R
Perl, 3, 2.23606797749979, Perl
Haskell, -4, 0.0, Haskell
Javascript, 4, -0.0, JavaScript
Lisp, 3.5, 1.0, Lisp
Powershell, 3.5, -1.0, PowerShell
Shell, -3.5, -1.0, Shell
C, 0, 0, C
C++, -3.5, 1.0, C++
Nodejs, 0, -3.2, Nodejs

==> figures/stackoverflow-langs-binding-edges.csv <==
u,v,lw,opacity
html,javascript,9.155620,.9
aspnet,csharp,3.825400,.9
javascript,php,2.577820,.9
html,php,2.398020,.9
javascript,typescript,0.917840,.7
c,c++,0.798260,.7
aspnet,javascript,0.743040,.7
aspnet-core,csharp,0.665620,.7
csharp,javascript,0.550780,.7
html,python,0.482200,.5
ecmascript-6,javascript,0.461540,.5
java,javascript,0.411620,.5
aspnet,vbnet,0.374300,.5
aspnet,html,0.328980,.5
javascript,python,0.327360,.5
javascript,ruby-on-rails,0.320860,.5
csharp,html,0.296740,.5
html,java,0.293060,.5
csharp,vbnet,0.274160,.5
objective-c,swift,0.246800,.5
csharp,c++,0.220460,.5
nodejs,typescript,0.206660,.5
csharp,silverlight,0.202460,.5
c++,python,0.200680,.5
c++,cmake,0.193660,.5
java,kotlin,0.189620,.5
aspnet,aspnet-core,0.171520,.5
java,scala,0.166320,.5
csharp,java,0.161300,.5
html,nodejs,0.158920,.5
c++,java,0.158100,.5
java,php,0.147280,.5
java,python,0.139080,.5
bash,python,0.136700,.5
html,typescript,0.134320,.5
assembly,c,0.117000,.5
html,ruby-on-rails,0.110560,.5
c,python,0.108120,.5
python,r,0.104060,.5
groovy,java,0.100440,.5
php,python,0.097840,.1
javascript,ruby,0.092800,.1
coffeescript,javascript,0.091940,.1
c++,makefile,0.089860,.1
csharp,powershell,0.080020,.1
matlab,python,0.076440,.1
assembly,nasm,0.075220,.1
c,java,0.075020,.1
c,makefile,0.072000,.1
csharp,php,0.062000,.1
csharp,python,0.061040,.1
ecmascript-6,nodejs,0.058600,.1
assembly,c++,0.058200,.1
nodejs,php,0.056140,.1
c,objective-c,0.055780,.1
html,ruby,0.053060,.1
nodejs,python,0.052120,.1
javascript,vbnet,0.047480,.1
html,r,0.044260,.1
c++,objective-c,0.043220,.1
c++,matlab,0.041380,.1
aspnet-core,javascript,0.041160,.1
bash,php,0.040020,.1
c,csharp,0.039700,.1
ecmascript-6,typescript,0.036880,.1
c++,javascript,0.034980,.1
java,nodejs,0.033840,.1
coffeescript,ruby-on-rails,0.032800,.1
javascript,r,0.032240,.1
bash,java,0.031800,.1
aspnet,php,0.031560,.1
html,vbnet,0.030620,.1
python,ruby,0.030560,.1
java,ruby,0.027780,.1
powershell,python,0.027700,.1
c++,r,0.025340,.1
cmake,makefile,0.024680,.1
coffeescript,nodejs,0.024500,.1
c++,php,0.024160,.1
c,cmake,0.024080,.1
c++,nodejs,0.023440,.1
bash,nodejs,0.023420,.1
javascript,objective-c,0.023120,.1
aspnet,silverlight,0.022840,.1
java,r,0.022260,.1
bash,c,0.021940,.1
java,matlab,0.021900,.1
objective-c,php,0.019800,.1
c,matlab,0.019100,.1
c,php,0.017540,.1
aspnet-core,html,0.017380,.1
bash,ruby,0.017360,.1
csharp,nodejs,0.017100,.1
php,ruby,0.016940,.1
bash,makefile,0.016820,.1
javascript,swift,0.016800,.1
html,objective-c,0.015860,.1
java,objective-c,0.015700,.1
matlab,r,0.015120,.1
csharp,typescript,0.014500,.1
php,swift,0.014360,.1
php,ruby-on-rails,0.013920,.1
c++,html,0.013840,.1
cmake,python,0.013140,.1
python,scala,0.012840,.1
bash,c++,0.012520,.1
nodejs,ruby-on-rails,0.012320,.1
csharp,matlab,0.012200,.1
aspnet,java,0.012100,.1
c,javascript,0.011740,.1
html,swift,0.011560,.1
csharp,objective-c,0.011460,.1
html,powershell,0.011440,.1
ecmascript-6,html,0.011360,.1
bash,javascript,0.010300,.1
aspnet-core,typescript,0.010300,.1
c,r,0.009720,.1
c++,vbnet,0.009560,.1
java,powershell,0.009300,.1
c,ruby,0.009200,.1
bash,r,0.009200,.1
java,ruby-on-rails,0.009180,.1
bash,html,0.009100,.1
makefile,python,0.008920,.1
javascript,silverlight,0.008580,.1
php,vbnet,0.008460,.1
c,swift,0.008360,.1
java,swift,0.008160,.1
nodejs,ruby,0.008080,.1
aspnet,python,0.007380,.1
bash,ruby-on-rails,0.007320,.1
javascript,scala,0.007100,.1
bash,powershell,0.007080,.1
python,ruby-on-rails,0.007000,.1
java,typescript,0.006960,.1
aspnet,powershell,0.006800,.1
objective-c,python,0.006760,.1
c,nasm,0.006640,.1
java,vbnet,0.006560,.1
aspnet,typescript,0.006400,.1
csharp,ruby,0.006240,.1
python,swift,0.006100,.1
nodejs,powershell,0.006060,.1
nodejs,swift,0.006020,.1
c,html,0.005980,.1
java,makefile,0.005860,.1
csharp,r,0.005780,.1
php,powershell,0.005760,.1
coffeescript,ruby,0.005640,.1
javascript,kotlin,0.005640,.1
c++,swift,0.005620,.1
c++,ruby,0.005580,.1
javascript,powershell,0.005580,.1
silverlight,vbnet,0.005440,.1
html,silverlight,0.005400,.1
c,nodejs,0.005160,.1
html,scala,0.004640,.1
coffeescript,html,0.004640,.1
aspnet,nodejs,0.004540,.1
php,r,0.004140,.1
groovy,javascript,0.004080,.1
python,vbnet,0.003900,.1
c++,powershell,0.003760,.1
assembly,java,0.003740,.1
powershell,vbnet,0.003580,.1
aspnet-core,nodejs,0.003520,.1
assembly,csharp,0.003380,.1
csharp,swift,0.003380,.1
kotlin,swift,0.003380,.1
php,typescript,0.003140,.1
aspnet,c++,0.002860,.1
bash,matlab,0.002840,.1
bash,groovy,0.002720,.1
groovy,html,0.002620,.1
groovy,python,0.002500,.1
cmake,java,0.002420,.1
objective-c,ruby,0.002400,.1
assembly,python,0.002340,.1
python,typescript,0.002280,.1
bash,cmake,0.002220,.1
c,vbnet,0.002160,.1
bash,csharp,0.002080,.1
csharp,ruby-on-rails,0.002040,.1
groovy,kotlin,0.001980,.1
powershell,ruby,0.001940,.1
nodejs,objective-c,0.001940,.1
groovy,scala,0.001900,.1
aspnet-core,powershell,0.001880,.1
matlab,php,0.001860,.1
csharp,scala,0.001840,.1
makefile,php,0.001800,.1
makefile,ruby,0.001740,.1
aspnet,ruby-on-rails,0.001740,.1
makefile,r,0.001720,.1
nodejs,r,0.001640,.1
ruby,scala,0.001620,.1
assembly,makefile,0.001620,.1
bash,scala,0.001600,.1
html,matlab,0.001540,.1
kotlin,python,0.001540,.1
groovy,ruby,0.001520,.1
csharp,cmake,0.001520,.1
c++,nasm,0.001520,.1
java,silverlight,0.001500,.1
objective-c,ruby-on-rails,0.001500,.1
html,kotlin,0.001480,.1
r,scala,0.001460,.1
makefile,nodejs,0.001460,.1
javascript,matlab,0.001440,.1
bash,swift,0.001440,.1
kotlin,nodejs,0.001380,.1
r,ruby,0.001360,.1
bash,objective-c,0.001300,.1
kotlin,php,0.001280,.1
assembly,objective-c,0.001240,.1
kotlin,scala,0.001240,.1
aspnet,objective-c,0.001220,.1
c++,scala,0.001200,.1
ruby,swift,0.001200,.1
aspnet,c,0.001160,.1
powershell,r,0.001160,.1
c++,ruby-on-rails,0.001080,.1
ruby-on-rails,swift,0.001060,.1
c++,kotlin,0.001060,.1
c,powershell,0.001040,.1
csharp,kotlin,0.001000,.1
aspnet,ruby,0.000920,.1
aspnet,r,0.000880,.1
nodejs,scala,0.000840,.1
assembly,cmake,0.000840,.1
ecmascript-6,ruby-on-rails,0.000840,.1
groovy,powershell,0.000820,.1
r,ruby-on-rails,0.000820,.1
c++,silverlight,0.000800,.1
makefile,matlab,0.000800,.1
ruby-on-rails,typescript,0.000800,.1
c,ruby-on-rails,0.000760,.1
php,silverlight,0.000760,.1
javascript,makefile,0.000760,.1
coffeescript,typescript,0.000760,.1
ecmascript-6,php,0.000740,.1
matlab,vbnet,0.000680,.1
makefile,objective-c,0.000660,.1
coffeescript,ecmascript-6,0.000660,.1
coffeescript,python,0.000640,.1
cmake,nodejs,0.000640,.1
swift,typescript,0.000640,.1
csharp,makefile,0.000620,.1
kotlin,typescript,0.000620,.1
cmake,matlab,0.000600,.1
aspnet-core,python,0.000560,.1
assembly,javascript,0.000540,.1
c,scala,0.000520,.1
php,scala,0.000500,.1
makefile,ruby-on-rails,0.000480,.1
coffeescript,java,0.000480,.1
aspnet-core,vbnet,0.000480,.1
aspnet,swift,0.000460,.1
ecmascript-6,java,0.000460,.1
ruby-on-rails,scala,0.000440,.1
python,racket,0.000440,.1
aspnet,matlab,0.000440,.1
cmake,objective-c,0.000440,.1
nodejs,vbnet,0.000440,.1
python,silverlight,0.000420,.1
makefile,nasm,0.000420,.1
matlab,objective-c,0.000400,.1
groovy,php,0.000400,.1
bash,typescript,0.000400,.1
cmake,powershell,0.000400,.1
c,kotlin,0.000400,.1
csharp,groovy,0.000380,.1
coffeescript,php,0.000380,.1
ecmascript-6,python,0.000380,.1
objective-c,vbnet,0.000360,.1
aspnet-core,java,0.000360,.1
assembly,swift,0.000340,.1
c,racket,0.000320,.1
aspnet-core,php,0.000320,.1
makefile,powershell,0.000320,.1
bash,coffeescript,0.000300,.1
groovy,nodejs,0.000300,.1
csharp,ecmascript-6,0.000300,.1
c++,typescript,0.000300,.1
assembly,bash,0.000280,.1
coffeescript,scala,0.000280,.1
cmake,r,0.000280,.1
matlab,powershell,0.000280,.1
scala,typescript,0.000280,.1
aspnet-core,c++,0.000280,.1
matlab,scala,0.000260,.1
cmake,javascript,0.000260,.1
groovy,ruby-on-rails,0.000240,.1
powershell,silverlight,0.000240,.1
assembly,vbnet,0.000240,.1
nasm,python,0.000240,.1
cmake,nasm,0.000240,.1
powershell,ruby-on-rails,0.000220,.1
html,racket,0.000220,.1
ruby,typescript,0.000220,.1
matlab,swift,0.000220,.1
ruby,vbnet,0.000200,.1
matlab,ruby,0.000200,.1
cmake,ruby,0.000200,.1
matlab,nodejs,0.000200,.1
powershell,typescript,0.000200,.1
aspnet,ecmascript-6,0.000200,.1
cmake,swift,0.000200,.1
aspnet-core,c,0.000200,.1
aspnet,coffeescript,0.000180,.1
r,vbnet,0.000180,.1
aspnet-core,bash,0.000180,.1
ruby-on-rails,vbnet,0.000160,.1
csharp,coffeescript,0.000160,.1
makefile,scala,0.000160,.1
cmake,kotlin,0.000160,.1
assembly,php,0.000140,.1
java,nasm,0.000140,.1
c++,racket,0.000140,.1
html,makefile,0.000140,.1
assembly,nodejs,0.000140,.1
aspnet-core,ecmascript-6,0.000140,.1
bash,kotlin,0.000140,.1
ruby-on-rails,silverlight,0.000120,.1
aspnet,assembly,0.000120,.1
assembly,html,0.000120,.1
coffeescript,objective-c,0.000120,.1
powershell,scala,0.000120,.1
c,typescript,0.000120,.1
kotlin,powershell,0.000120,.1
kotlin,objective-c,0.000120,.1
aspnet-core,kotlin,0.000120,.1
ruby,silverlight,0.000100,.1
aspnet,bash,0.000100,.1
makefile,typescript,0.000100,.1
bash,nasm,0.000100,.1
scala,swift,0.000100,.1
kotlin,ruby,0.000100,.1
aspnet-core,swift,0.000100,.1
aspnet,kotlin,0.000100,.1
csharp,racket,0.000080,.1
c,silverlight,0.000080,.1
cmake,ruby-on-rails,0.000080,.1
coffeescript,makefile,0.000080,.1
java,racket,0.000080,.1
matlab,ruby-on-rails,0.000080,.1
cmake,php,0.000080,.1
javascript,racket,0.000080,.1
assembly,scala,0.000080,.1
objective-c,r,0.000080,.1
makefile,swift,0.000080,.1
ecmascript-6,ruby,0.000080,.1
kotlin,r,0.000080,.1
r,typescript,0.000080,.1
makefile,vbnet,0.000060,.1
c,groovy,0.000060,.1
c++,groovy,0.000060,.1
assembly,matlab,0.000060,.1
csharp,nasm,0.000060,.1
racket,scala,0.000060,.1
groovy,r,0.000060,.1
bash,racket,0.000060,.1
swift,vbnet,0.000060,.1
bash,ecmascript-6,0.000060,.1
kotlin,ruby-on-rails,0.000060,.1
racket,ruby,0.000040,.1
nasm,objective-c,0.000040,.1
groovy,objective-c,0.000040,.1
groovy,makefile,0.000040,.1
c++,coffeescript,0.000040,.1
bash,vbnet,0.000040,.1
nodejs,silverlight,0.000040,.1
powershell,racket,0.000040,.1
groovy,matlab,0.000040,.1
objective-c,scala,0.000040,.1
c,coffeescript,0.000040,.1
matlab,nasm,0.000040,.1
cmake,html,0.000040,.1
r,racket,0.000040,.1
ecmascript-6,swift,0.000040,.1
aspnet-core,silverlight,0.000040,.1
aspnet-core,ruby-on-rails,0.000040,.1
objective-c,typescript,0.000040,.1
ecmascript-6,scala,0.000040,.1
c++,ecmascript-6,0.000040,.1
kotlin,vbnet,0.000040,.1
aspnet-core,r,0.000040,.1
matlab,silverlight,0.000020,.1
aspnet,makefile,0.000020,.1
scala,vbnet,0.000020,.1
assembly,groovy,0.000020,.1
aspnet,scala,0.000020,.1
coffeescript,silverlight,0.000020,.1
coffeescript,powershell,0.000020,.1
objective-c,silverlight,0.000020,.1
coffeescript,kotlin,0.000020,.1
silverlight,typescript,0.000020,.1
ecmascript-6,groovy,0.000020,.1
groovy,racket,0.000020,.1
cmake,scala,0.000020,.1
coffeescript,r,0.000020,.1
nasm,php,0.000020,.1
aspnet-core,makefile,0.000020,.1
kotlin,makefile,0.000020,.1
r,swift,0.000020,.1
matlab,typescript,0.000020,.1
nasm,racket,0.000020,.1
assembly,ruby,0.000020,.1
racket,swift,0.000020,.1
aspnet-core,groovy,0.000020,.1
aspnet-core,ruby,0.000020,.1
nasm,nodejs,0.000020,.1
assembly,kotlin,0.000020,.1
aspnet-core,objective-c,0.000020,.1
typescript,vbnet,0.000020,.1





==> figures/stackoverflow-langs-binding-non-resolved-edges.csv <==
u,v,lw,opacity
html,javascript,4.223800,.9
aspnet,csharp,1.780840,.9
javascript,php,1.342340,.9
html,php,1.183780,.7
javascript,typescript,0.450420,.5
aspnet,javascript,0.359220,.5
aspnet-core,csharp,0.328360,.5
c,c++,0.307500,.5
csharp,javascript,0.276740,.5
html,python,0.242800,.5
java,javascript,0.235000,.5
javascript,python,0.184160,.5
ecmascript-6,javascript,0.180440,.5
aspnet,vbnet,0.170620,.5
html,java,0.158980,.5
javascript,ruby-on-rails,0.158320,.5
aspnet,html,0.154140,.5
csharp,html,0.145340,.5
objective-c,swift,0.129120,.5
nodejs,typescript,0.116320,.5
csharp,vbnet,0.108960,.5
c++,cmake,0.108520,.5
java,kotlin,0.107120,.5
c++,python,0.104860,.5
csharp,c++,0.100860,.5
html,nodejs,0.094280,.1
aspnet,aspnet-core,0.089960,.1
java,php,0.080040,.1
java,scala,0.077060,.1
csharp,silverlight,0.075580,.1
java,python,0.073800,.1
c++,java,0.073540,.1
html,typescript,0.071600,.1
csharp,java,0.068600,.1
bash,python,0.060960,.1
python,r,0.056640,.1
php,python,0.053560,.1
c,python,0.050800,.1
assembly,c,0.048880,.1
html,ruby-on-rails,0.047620,.1
groovy,java,0.046060,.1
javascript,ruby,0.044400,.1
csharp,powershell,0.042720,.1
c++,makefile,0.040820,.1
matlab,python,0.039500,.1
assembly,nasm,0.034460,.1
nodejs,php,0.034000,.1
coffeescript,javascript,0.033900,.1
csharp,python,0.033660,.1
c,java,0.033300,.1
c,makefile,0.032240,.1
nodejs,python,0.031880,.1
csharp,php,0.029820,.1
csharp,msbuild,0.028280,.1
javascript,vbnet,0.025480,.1
ecmascript-6,nodejs,0.025020,.1
assembly,c++,0.024660,.1
html,r,0.023000,.1
c++,matlab,0.021880,.1
html,ruby,0.021700,.1
java,nodejs,0.020780,.1
aspnet-core,javascript,0.020420,.1
bash,php,0.019640,.1
c++,javascript,0.018740,.1
powershell,python,0.017100,.1
c,csharp,0.016980,.1
c++,objective-c,0.016740,.1
c,objective-c,0.016720,.1
javascript,r,0.016360,.1
ecmascript-6,typescript,0.016300,.1
bash,java,0.015380,.1
aspnet,php,0.015340,.1
html,vbnet,0.015100,.1
java,r,0.014260,.1
coffeescript,ruby-on-rails,0.013800,.1
cmake,makefile,0.013660,.1
c++,nodejs,0.013380,.1
c,cmake,0.012780,.1
bash,nodejs,0.012260,.1
c++,r,0.012020,.1
java,matlab,0.011840,.1
java,ruby,0.011820,.1
javascript,objective-c,0.011680,.1
c++,php,0.011360,.1
python,ruby,0.010860,.1
csharp,nodejs,0.010160,.1
javascript,swift,0.010160,.1
c,matlab,0.010000,.1
aspnet,silverlight,0.009900,.1
bash,c,0.009380,.1
coffeescript,nodejs,0.009120,.1
objective-c,php,0.009020,.1
cmake,python,0.008400,.1
aspnet-core,html,0.008200,.1
php,swift,0.008180,.1
c,php,0.008160,.1
html,objective-c,0.007940,.1
c++,html,0.007520,.1
bash,ruby,0.007480,.1
csharp,typescript,0.007460,.1
csharp,matlab,0.007280,.1
matlab,r,0.007080,.1
aspnet,java,0.006740,.1
nodejs,ruby-on-rails,0.006740,.1
python,scala,0.006720,.1
html,swift,0.006720,.1
php,ruby,0.006580,.1
java,objective-c,0.006320,.1
html,powershell,0.005940,.1
c++,msbuild,0.005920,.1
c,javascript,0.005880,.1
bash,makefile,0.005800,.1
bash,javascript,0.005700,.1
aspnet,msbuild,0.005660,.1
bash,c++,0.005620,.1
java,powershell,0.005600,.1
php,ruby-on-rails,0.005580,.1
aspnet-core,typescript,0.005300,.1
ecmascript-6,html,0.005160,.1
c,r,0.004900,.1
c++,vbnet,0.004860,.1
csharp,objective-c,0.004740,.1
makefile,python,0.004740,.1
java,typescript,0.004520,.1
php,vbnet,0.004440,.1
java,swift,0.004420,.1
bash,html,0.004340,.1
nodejs,ruby,0.004320,.1
java,ruby-on-rails,0.004220,.1
aspnet,python,0.004080,.1
bash,r,0.004040,.1
javascript,silverlight,0.003940,.1
aspnet,typescript,0.003840,.1
bash,ruby-on-rails,0.003820,.1
aspnet,powershell,0.003760,.1
javascript,powershell,0.003700,.1
php,powershell,0.003660,.1
nodejs,swift,0.003580,.1
nodejs,powershell,0.003520,.1
csharp,r,0.003500,.1
c,swift,0.003460,.1
c,ruby,0.003440,.1
python,swift,0.003420,.1
bash,powershell,0.003380,.1
c++,swift,0.003300,.1
python,ruby-on-rails,0.003280,.1
javascript,kotlin,0.003240,.1
c,html,0.003140,.1
javascript,scala,0.003100,.1
objective-c,python,0.003000,.1
java,makefile,0.002960,.1
c,nasm,0.002940,.1
c,nodejs,0.002860,.1
java,vbnet,0.002840,.1
aspnet,nodejs,0.002840,.1
php,r,0.002520,.1
csharp,ruby,0.002480,.1
msbuild,powershell,0.002460,.1
html,silverlight,0.002360,.1
c++,ruby,0.002340,.1
coffeescript,html,0.002300,.1
coffeescript,ruby,0.002300,.1
python,vbnet,0.002280,.1
html,scala,0.002200,.1
c++,powershell,0.002200,.1
silverlight,vbnet,0.002140,.1
aspnet-core,nodejs,0.002120,.1
php,typescript,0.001980,.1
powershell,vbnet,0.001940,.1
groovy,javascript,0.001780,.1
assembly,java,0.001760,.1
kotlin,swift,0.001640,.1
csharp,swift,0.001600,.1
python,typescript,0.001580,.1
aspnet,c++,0.001560,.1
bash,matlab,0.001520,.1
cmake,java,0.001500,.1
aspnet-core,msbuild,0.001500,.1
assembly,csharp,0.001480,.1
matlab,php,0.001280,.1
bash,csharp,0.001260,.1
groovy,python,0.001240,.1
bash,groovy,0.001240,.1
bash,cmake,0.001160,.1
groovy,kotlin,0.001160,.1
aspnet-core,powershell,0.001080,.1
c,vbnet,0.001060,.1
nodejs,objective-c,0.001060,.1
assembly,python,0.001060,.1
nodejs,r,0.001060,.1
powershell,ruby,0.001040,.1
makefile,php,0.000980,.1
cmake,msbuild,0.000940,.1
assembly,makefile,0.000920,.1
groovy,html,0.000900,.1
objective-c,ruby,0.000900,.1
makefile,r,0.000900,.1
html,kotlin,0.000900,.1
kotlin,python,0.000880,.1
csharp,cmake,0.000860,.1
makefile,ruby,0.000860,.1
msbuild,vbnet,0.000860,.1
kotlin,php,0.000860,.1
aspnet,c,0.000840,.1
html,matlab,0.000840,.1
javascript,matlab,0.000840,.1
makefile,nodejs,0.000840,.1
groovy,scala,0.000820,.1
c++,nasm,0.000820,.1
kotlin,nodejs,0.000820,.1
bash,swift,0.000780,.1
msbuild,typescript,0.000760,.1
r,scala,0.000760,.1
csharp,ruby-on-rails,0.000720,.1
r,ruby,0.000720,.1
msbuild,nodejs,0.000680,.1
bash,objective-c,0.000640,.1
ruby,swift,0.000620,.1
java,silverlight,0.000600,.1
aspnet,ruby-on-rails,0.000600,.1
aspnet,objective-c,0.000580,.1
c,powershell,0.000580,.1
powershell,r,0.000580,.1
csharp,kotlin,0.000560,.1
c++,kotlin,0.000560,.1
c++,scala,0.000540,.1
msbuild,python,0.000540,.1
bash,scala,0.000540,.1
ruby-on-rails,swift,0.000540,.1
msbuild,silverlight,0.000520,.1
makefile,matlab,0.000520,.1
groovy,powershell,0.000520,.1
groovy,ruby,0.000500,.1
ruby,scala,0.000500,.1
r,ruby-on-rails,0.000500,.1
cmake,nodejs,0.000500,.1
ecmascript-6,php,0.000500,.1
csharp,scala,0.000480,.1
c++,ruby-on-rails,0.000480,.1
ruby-on-rails,typescript,0.000480,.1
nodejs,scala,0.000460,.1
assembly,cmake,0.000460,.1
ecmascript-6,ruby-on-rails,0.000460,.1
php,silverlight,0.000440,.1
assembly,objective-c,0.000440,.1
aspnet,r,0.000440,.1
aspnet-core,python,0.000440,.1
matlab,vbnet,0.000420,.1
cmake,matlab,0.000420,.1
kotlin,scala,0.000420,.1
objective-c,ruby-on-rails,0.000400,.1
coffeescript,typescript,0.000380,.1
coffeescript,ecmascript-6,0.000360,.1
kotlin,typescript,0.000360,.1
aspnet,ruby,0.000340,.1
c,ruby-on-rails,0.000340,.1
aspnet,swift,0.000340,.1
swift,typescript,0.000340,.1
makefile,objective-c,0.000320,.1
aspnet,matlab,0.000320,.1
javascript,makefile,0.000320,.1
aspnet-core,vbnet,0.000320,.1
csharp,makefile,0.000300,.1
c,msbuild,0.000300,.1
c++,silverlight,0.000300,.1
ecmascript-6,java,0.000280,.1
php,scala,0.000260,.1
matlab,objective-c,0.000260,.1
javascript,msbuild,0.000240,.1
c,scala,0.000240,.1
assembly,javascript,0.000240,.1
coffeescript,java,0.000240,.1
cmake,objective-c,0.000240,.1
c++,typescript,0.000240,.1
aspnet-core,php,0.000220,.1
bash,typescript,0.000220,.1
aspnet-core,java,0.000220,.1
makefile,msbuild,0.000200,.1
coffeescript,php,0.000200,.1
groovy,nodejs,0.000200,.1
cmake,powershell,0.000200,.1
matlab,powershell,0.000200,.1
python,silverlight,0.000180,.1
cmake,r,0.000180,.1
makefile,nasm,0.000180,.1
nasm,python,0.000180,.1
powershell,typescript,0.000180,.1
aspnet-core,c++,0.000180,.1
scala,typescript,0.000180,.1
c,kotlin,0.000180,.1
coffeescript,python,0.000160,.1
makefile,ruby-on-rails,0.000160,.1
powershell,ruby-on-rails,0.000140,.1
coffeescript,scala,0.000140,.1
bash,coffeescript,0.000140,.1
groovy,php,0.000140,.1
objective-c,vbnet,0.000140,.1
assembly,vbnet,0.000140,.1
makefile,powershell,0.000140,.1
ruby,typescript,0.000140,.1
ecmascript-6,python,0.000140,.1
matlab,swift,0.000140,.1
matlab,nodejs,0.000140,.1
assembly,swift,0.000140,.1
cmake,swift,0.000140,.1
cmake,kotlin,0.000140,.1
cmake,javascript,0.000140,.1
matlab,scala,0.000120,.1
aspnet,coffeescript,0.000120,.1
csharp,groovy,0.000120,.1
ruby-on-rails,scala,0.000120,.1
assembly,bash,0.000120,.1
nodejs,vbnet,0.000120,.1
cmake,nasm,0.000120,.1
csharp,ecmascript-6,0.000120,.1
aspnet-core,c,0.000120,.1
ruby,vbnet,0.000100,.1
cmake,ruby,0.000100,.1
bash,msbuild,0.000100,.1
makefile,scala,0.000100,.1
java,msbuild,0.000100,.1
groovy,msbuild,0.000100,.1
ruby-on-rails,vbnet,0.000080,.1
java,nasm,0.000080,.1
cmake,ruby-on-rails,0.000080,.1
r,vbnet,0.000080,.1
html,makefile,0.000080,.1
powershell,silverlight,0.000080,.1
aspnet,ecmascript-6,0.000080,.1
c,typescript,0.000080,.1
kotlin,ruby,0.000080,.1
aspnet-core,bash,0.000080,.1
bash,kotlin,0.000080,.1
aspnet-core,ecmascript-6,0.000080,.1
r,typescript,0.000080,.1
aspnet-core,kotlin,0.000080,.1
groovy,ruby-on-rails,0.000060,.1
msbuild,php,0.000060,.1
aspnet,assembly,0.000060,.1
coffeescript,objective-c,0.000060,.1
powershell,scala,0.000060,.1
assembly,scala,0.000060,.1
bash,nasm,0.000060,.1
matlab,ruby,0.000060,.1
aspnet-core,swift,0.000060,.1
kotlin,objective-c,0.000060,.1
kotlin,r,0.000060,.1
makefile,vbnet,0.000040,.1
msbuild,ruby,0.000040,.1
nasm,objective-c,0.000040,.1
c++,groovy,0.000040,.1
ruby,silverlight,0.000040,.1
c,groovy,0.000040,.1
assembly,php,0.000040,.1
ruby-on-rails,silverlight,0.000040,.1
assembly,html,0.000040,.1
groovy,objective-c,0.000040,.1
c++,coffeescript,0.000040,.1
csharp,nasm,0.000040,.1
c,coffeescript,0.000040,.1
html,msbuild,0.000040,.1
groovy,r,0.000040,.1
matlab,ruby-on-rails,0.000040,.1
objective-c,r,0.000040,.1
scala,swift,0.000040,.1
swift,vbnet,0.000040,.1
csharp,coffeescript,0.000040,.1
aspnet,bash,0.000040,.1
makefile,swift,0.000040,.1
ecmascript-6,ruby,0.000040,.1
ecmascript-6,scala,0.000040,.1
kotlin,powershell,0.000040,.1
kotlin,ruby-on-rails,0.000040,.1
cmake,php,0.000040,.1
scala,vbnet,0.000020,.1
coffeescript,silverlight,0.000020,.1
coffeescript,makefile,0.000020,.1
nodejs,silverlight,0.000020,.1
objective-c,scala,0.000020,.1
c,silverlight,0.000020,.1
silverlight,typescript,0.000020,.1
groovy,matlab,0.000020,.1
aspnet-core,ruby-on-rails,0.000020,.1
bash,ecmascript-6,0.000020,.1
coffeescript,r,0.000020,.1
nasm,php,0.000020,.1
c++,ecmascript-6,0.000020,.1
aspnet-core,makefile,0.000020,.1
r,swift,0.000020,.1
matlab,typescript,0.000020,.1
kotlin,vbnet,0.000020,.1
bash,vbnet,0.000020,.1
assembly,ruby,0.000020,.1
kotlin,msbuild,0.000020,.1
aspnet-core,groovy,0.000020,.1
cmake,html,0.000020,.1
aspnet-core,r,0.000020,.1
nasm,nodejs,0.000020,.1
assembly,kotlin,0.000020,.1
makefile,typescript,0.000020,.1
aspnet-core,objective-c,0.000020,.1
typescript,vbnet,0.000020,.1





==> figures/stackoverflow-langs-binding-non-resolved-vertices.csv <==
id, x, y, label
html, 2, 0.0, html
javascript, 1, 2.23606797749979, javascript
aspnet, 1, -2.23606797749979, aspnet
csharp, 0, 2.8284271247461903, csharp
php, 0, -2.8284271247461903, php
typescript, -1, 3.0, typescript
aspnet-core, -1, -3.0, aspnet-core
c, -2, 2.8284271247461903, c
c++, -2, -2.8284271247461903, c++
python, -3, 2.23606797749979, python
java, -3, -2.23606797749979, java
ecmascript-6, -4, 0.0, ecmascript-6
vbnet, 4, 0.0, vbnet
ruby-on-rails, 3, 3.0, ruby-on-rails
objective-c, 3, -3.0, objective-c
swift, 2, 4.0, swift
nodejs, 2, -4.0, nodejs
cmake, 1, 4.58257569495584, cmake
kotlin, 1, -4.58257569495584, kotlin
scala, 0, 4.898979485566356, scala
silverlight, 0, -4.898979485566356, silverlight
bash, -1, 5.0, bash
r, -1, -5.0, r
assembly, -2, 4.898979485566356, assembly
groovy, -2, -4.898979485566356, groovy
ruby, -3, 4.58257569495584, ruby
powershell, -3, -4.58257569495584, powershell
makefile, -4, 4.0, makefile
matlab, -4, -4.0, matlab
nasm, -5, 3.0, nasm
coffeescript, -5, -3.0, coffeescript
msbuild, -6, 0.0, msbuild

==> figures/stackoverflow-langs-binding-vertices.csv <==
id, x, y, label
html, 2, 0.0, html
javascript, 1, 2.23606797749979, javascript
aspnet, 1, -2.23606797749979, aspnet
csharp, 0, 2.8284271247461903, csharp
php, 0, -2.8284271247461903, php
typescript, -1, 3.0, typescript
c, -1, -3.0, c
c++, -2, 2.8284271247461903, c++
aspnet-core, -2, -2.8284271247461903, aspnet-core
python, -3, 2.23606797749979, python
ecmascript-6, -3, -2.23606797749979, ecmascript-6
java, -4, 0.0, java
vbnet, 4, 0.0, vbnet
ruby-on-rails, 3, 3.0, ruby-on-rails
objective-c, 3, -3.0, objective-c
swift, 2, 4.0, swift
nodejs, 2, -4.0, nodejs
silverlight, 1, 4.58257569495584, silverlight
cmake, 1, -4.58257569495584, cmake
kotlin, 0, 4.898979485566356, kotlin
scala, 0, -4.898979485566356, scala
bash, -1, 5.0, bash
assembly, -1, -5.0, assembly
r, -2, 4.898979485566356, r
groovy, -2, -4.898979485566356, groovy
ruby, -3, 4.58257569495584, ruby
coffeescript, -3, -4.58257569495584, coffeescript
makefile, -4, 4.0, makefile
powershell, -4, -4.0, powershell
matlab, -5, 3.0, matlab
nasm, -5, -3.0, nasm
racket, -6, 0.0, racket

==> figures/stackoverflow-multi-lang-langs-binding-edges.csv <==
u,v,lw,opacity
javascript,nodejs,3.023,.9
javascript,php,2.578,.9
ruby,ruby-on-rails,2.188,.9
javascript,typescript,0.918,.7
c,c++,0.798,.7
aspnet-core,csharp,0.666,.7
csharp,javascript,0.551,.7
ecmascript-6,javascript,0.462,.1
java,javascript,0.412,.1
javascript,python,0.327,.1
javascript,ruby-on-rails,0.321,.1
csharp,vbnet,0.274,.1
objective-c,swift,0.247,.1
csharp,c++,0.220,.1
nodejs,typescript,0.207,.1
csharp,silverlight,0.202,.1
c++,python,0.201,.1
java,kotlin,0.190,.1
java,scala,0.166,.1
csharp,java,0.161,.1
c++,java,0.158,.1
java,php,0.147,.1
java,python,0.139,.1
assembly,c,0.117,.1
c,python,0.108,.1
python,r,0.104,.1
groovy,java,0.100,.1
php,python,0.098,.01
javascript,ruby,0.093,.01
coffeescript,javascript,0.092,.01
matlab,python,0.076,.01
assembly,nasm,0.075,.01
c,java,0.075,.01
csharp,php,0.062,.01
csharp,python,0.061,.01
ecmascript-6,nodejs,0.059,.01
assembly,c++,0.058,.01
nodejs,php,0.056,.01
c,objective-c,0.056,.01
nodejs,python,0.052,.01
javascript,vbnet,0.047,.01
assembly,masm,0.046,.01
c++,objective-c,0.043,.01
c++,matlab,0.041,.01
aspnet-core,javascript,0.041,.01
c,csharp,0.040,.01
kivy-language,python,0.039,.01
ecmascript-6,typescript,0.037,.01
java,java-me,0.035,.01
c++,javascript,0.035,.01
java,nodejs,0.034,.01
c++,c++-cli,0.033,.01
coffeescript,ruby-on-rails,0.033,.01
javascript,r,0.032,.01
python,ruby,0.031,.01
perl,python,0.030,.01
c++,llvm,0.030,.01
java,ruby,0.028,.01
c++,lua,0.027,.01
c++,r,0.025,.01
csharp,c++-cli,0.025,.01
coffeescript,nodejs,0.025,.01
c++,php,0.024,.01
c++,nodejs,0.023,.01
javascript,objective-c,0.023,.01
java,r,0.022,.01
java,matlab,0.022,.01
objective-c,php,0.020,.01
c,matlab,0.019,.01
c,php,0.018,.01
csharp,nodejs,0.017,.01
php,ruby,0.017,.01
perl,php,0.017,.01
javascript,swift,0.017,.01
c,lua,0.016,.01
java,objective-c,0.016,.01
matlab,r,0.015,.01
csharp,typescript,0.015,.01
php,swift,0.014,.01
php,ruby-on-rails,0.014,.01
javascript,perl,0.013,.01
python,scala,0.013,.01
nodejs,ruby-on-rails,0.012,.01
csharp,matlab,0.012,.01
c,javascript,0.012,.01
csharp,objective-c,0.011,.01
java,perl,0.011,.01
aspnet-core,typescript,0.010,.01
c,r,0.010,.01
c++,vbnet,0.010,.01
c,llvm,0.009,.01
c,ruby,0.009,.01
java,ruby-on-rails,0.009,.01
javascript,silverlight,0.009,.01
php,vbnet,0.008,.01
c,swift,0.008,.01
java,swift,0.008,.01
nodejs,ruby,0.008,.01
javascript,scala,0.007,.01
python,ruby-on-rails,0.007,.01
java,typescript,0.007,.01
objective-c,python,0.007,.01
c,nasm,0.007,.01
c,perl,0.007,.01
java,vbnet,0.007,.01
csharp,ruby,0.006,.01
python,swift,0.006,.01
lua,python,0.006,.01
nodejs,swift,0.006,.01
csharp,r,0.006,.01
coffeescript,ruby,0.006,.01
javascript,kotlin,0.006,.01
csharp,lua,0.006,.01
c++,swift,0.006,.01
c++,ruby,0.006,.01
c++,perl,0.005,.01
silverlight,vbnet,0.005,.01
c,nodejs,0.005,.01
perl,ruby,0.005,.01
java,lua,0.004,.01
llvm,objective-c,0.004,.01
php,r,0.004,.01
groovy,javascript,0.004,.01
csharp,perl,0.004,.01
python,vbnet,0.004,.01
perl,r,0.004,.01
assembly,java,0.004,.01
aspnet-core,nodejs,0.004,.01
assembly,csharp,0.003,.01
csharp,swift,0.003,.01
kotlin,swift,0.003,.01
php,typescript,0.003,.01
c++,masm,0.003,.01
assembly,llvm,0.003,.01
javascript,lua,0.003,.01
groovy,python,0.003,.01
objective-c,ruby,0.002,.01
assembly,python,0.002,.01
python,typescript,0.002,.01
c,vbnet,0.002,.01
csharp,ruby-on-rails,0.002,.01
groovy,kotlin,0.002,.01
nodejs,objective-c,0.002,.01
groovy,scala,0.002,.01
lua,php,0.002,.01
matlab,php,0.002,.01
csharp,scala,0.002,.01
llvm,python,0.002,.01
nodejs,r,0.002,.01
ruby,scala,0.002,.01
kotlin,python,0.002,.01
groovy,ruby,0.002,.01
c++,nasm,0.002,.01
java,silverlight,0.002,.01
objective-c,ruby-on-rails,0.002,.01
r,scala,0.001,.01
javascript,matlab,0.001,.01
masm,nasm,0.001,.01
kotlin,nodejs,0.001,.01
r,ruby,0.001,.01
c,masm,0.001,.01
kotlin,php,0.001,.01
assembly,objective-c,0.001,.01
kotlin,scala,0.001,.01
llvm,swift,0.001,.01
c++,scala,0.001,.01
ruby,swift,0.001,.01
c++,ruby-on-rails,0.001,.01
ruby-on-rails,swift,0.001,.01
c++,kotlin,0.001,.01
lua,objective-c,0.001,.01
lua,nodejs,0.001,.01
c,c++-cli,0.001,.01
csharp,kotlin,0.001,.01
nodejs,scala,0.001,.01
nodejs,perl,0.001,.01
ecmascript-6,ruby-on-rails,0.001,.01
r,ruby-on-rails,0.001,.01
c++,silverlight,0.001,.01
ruby-on-rails,typescript,0.001,.01
c,ruby-on-rails,0.001,.01
php,silverlight,0.001,.01
coffeescript,typescript,0.001,.01
ecmascript-6,php,0.001,.01
java,llvm,0.001,.01
lua,ruby,0.001,.01
matlab,vbnet,0.001,.01
matlab,perl,0.001,.01
java-me,php,0.001,.01
coffeescript,ecmascript-6,0.001,.01
coffeescript,python,0.001,.01
swift,typescript,0.001,.01
kotlin,typescript,0.001,.01
javascript,llvm,0.001,.01
aspnet-core,python,0.001,.01
assembly,javascript,0.001,.01
c,scala,0.001,.01
php,scala,0.001,.01
c++-cli,vbnet,0.000,.01
coffeescript,java,0.000,.01
aspnet-core,vbnet,0.000,.01
c++-cli,java,0.000,.01
ecmascript-6,java,0.000,.01
ruby-on-rails,scala,0.000,.01
nodejs,vbnet,0.000,.01
perl,vbnet,0.000,.01
python,silverlight,0.000,.01
matlab,objective-c,0.000,.01
groovy,php,0.000,.01
c,kotlin,0.000,.01
csharp,groovy,0.000,.01
coffeescript,php,0.000,.01
ecmascript-6,python,0.000,.01
objective-c,vbnet,0.000,.01
aspnet-core,java,0.000,.01
objective-c,perl,0.000,.01
assembly,swift,0.000,.01
perl,ruby-on-rails,0.000,.01
c++,java-me,0.000,.01
aspnet-core,php,0.000,.01
groovy,nodejs,0.000,.01
csharp,ecmascript-6,0.000,.01
c++,typescript,0.000,.01
csharp,java-me,0.000,.01
csharp,masm,0.000,.01
coffeescript,scala,0.000,.01
scala,typescript,0.000,.01
aspnet-core,c++,0.000,.01
lua,perl,0.000,.01
matlab,scala,0.000,.01
lua,vbnet,0.000,.01
groovy,ruby-on-rails,0.000,.01
assembly,vbnet,0.000,.01
nasm,python,0.000,.01
groovy,perl,0.000,.01
csharp,llvm,0.000,.01
lua,r,0.000,.01
ruby,typescript,0.000,.01
matlab,swift,0.000,.01
ruby,vbnet,0.000,.01
matlab,ruby,0.000,.01
llvm,scala,0.000,.01
matlab,nodejs,0.000,.01
aspnet-core,c,0.000,.01
java-me,python,0.000,.01
java-me,javascript,0.000,.01
assembly,lua,0.000,.01
r,vbnet,0.000,.01
ruby-on-rails,vbnet,0.000,.01
csharp,coffeescript,0.000,.01
lua,matlab,0.000,.01
lua,ruby-on-rails,0.000,.01
llvm,ruby,0.000,.01
assembly,php,0.000,.01
java,nasm,0.000,.01
lua,scala,0.000,.01
assembly,nodejs,0.000,.01
aspnet-core,ecmascript-6,0.000,.01
ruby-on-rails,silverlight,0.000,.01
c,java-me,0.000,.01
assembly,c++-cli,0.000,.01
llvm,php,0.000,.01
coffeescript,objective-c,0.000,.01
c,typescript,0.000,.01
kotlin,objective-c,0.000,.01
aspnet-core,kotlin,0.000,.01
ruby,silverlight,0.000,.01
c++-cli,javascript,0.000,.01
llvm,nasm,0.000,.01
scala,swift,0.000,.01
kotlin,ruby,0.000,.01
aspnet-core,swift,0.000,.01
c,silverlight,0.000,.01
perl,scala,0.000,.01
matlab,ruby-on-rails,0.000,.01
c++-cli,matlab,0.000,.01
assembly,scala,0.000,.01
objective-c,r,0.000,.01
c++-cli,python,0.000,.01
ecmascript-6,ruby,0.000,.01
c++-cli,nodejs,0.000,.01
kotlin,r,0.000,.01
r,typescript,0.000,.01
c,groovy,0.000,.01
c++,groovy,0.000,.01
java-me,vbnet,0.000,.01
llvm,lua,0.000,.01
llvm,nodejs,0.000,.01
assembly,matlab,0.000,.01
csharp,nasm,0.000,.01
lua,swift,0.000,.01
groovy,r,0.000,.01
swift,vbnet,0.000,.01
kotlin,ruby-on-rails,0.000,.01
lua,typescript,0.000,.01
c++-cli,silverlight,0.000,.01
nasm,objective-c,0.000,.01
java-me,objective-c,0.000,.01
llvm,matlab,0.000,.01
groovy,objective-c,0.000,.01
c++,coffeescript,0.000,.01
nodejs,silverlight,0.000,.01
groovy,matlab,0.000,.01
assembly,perl,0.000,.01
masm,vbnet,0.000,.01
objective-c,scala,0.000,.01
c,coffeescript,0.000,.01
matlab,nasm,0.000,.01
ecmascript-6,swift,0.000,.01
aspnet-core,silverlight,0.000,.01
aspnet-core,ruby-on-rails,0.000,.01
objective-c,typescript,0.000,.01
ecmascript-6,scala,0.000,.01
c++,ecmascript-6,0.000,.01
kotlin,vbnet,0.000,.01
kotlin,lua,0.000,.01
aspnet-core,r,0.000,.01
matlab,silverlight,0.000,.01
java-me,ruby,0.000,.01
java-me,matlab,0.000,.01
scala,vbnet,0.000,.01
java-me,scala,0.000,.01
java-me,ruby-on-rails,0.000,.01
groovy,lua,0.000,.01
assembly,groovy,0.000,.01
coffeescript,lua,0.000,.01
lua,silverlight,0.000,.01
coffeescript,silverlight,0.000,.01
objective-c,silverlight,0.000,.01
coffeescript,kotlin,0.000,.01
c++-cli,ruby,0.000,.01
llvm,perl,0.000,.01
java,masm,0.000,.01
perl,swift,0.000,.01
c++-cli,masm,0.000,.01
lua,nasm,0.000,.01
masm,python,0.000,.01
silverlight,typescript,0.000,.01
ecmascript-6,groovy,0.000,.01
c++-cli,r,0.000,.01
coffeescript,r,0.000,.01
nasm,php,0.000,.01
r,swift,0.000,.01
perl,typescript,0.000,.01
matlab,typescript,0.000,.01
c++-cli,scala,0.000,.01
llvm,masm,0.000,.01
assembly,ruby,0.000,.01
kotlin,llvm,0.000,.01
aspnet-core,groovy,0.000,.01
aspnet-core,ruby,0.000,.01
kotlin,perl,0.000,.01
nasm,nodejs,0.000,.01
llvm,r,0.000,.01
assembly,kotlin,0.000,.01
java,kivy-language,0.000,.01
aspnet-core,objective-c,0.000,.01
typescript,vbnet,0.000,.01
javascript,masm,0.000,.01


==> figures/stackoverflow-multi-lang-langs-binding-non-resolved-edges.csv <==
u,v,lw,opacity
html,javascript,4.224,.9
aspnet,csharp,1.781,.9
javascript,nodejs,1.559,.9
javascript,php,1.342,.9
html,php,1.184,.7
ruby,ruby-on-rails,0.894,.7
javascript,typescript,0.450,.1
aspnet,javascript,0.359,.1
aspnet-core,csharp,0.328,.1
c,c++,0.308,.1
csharp,javascript,0.277,.1
html,python,0.243,.1
java,javascript,0.235,.1
javascript,python,0.184,.1
ecmascript-6,javascript,0.180,.1
aspnet,vbnet,0.171,.1
html,java,0.159,.1
javascript,ruby-on-rails,0.158,.1
aspnet,html,0.154,.1
csharp,html,0.145,.1
objective-c,swift,0.129,.1
nodejs,typescript,0.116,.1
csharp,vbnet,0.109,.1
c++,cmake,0.109,.1
java,kotlin,0.107,.1
c++,python,0.105,.1
csharp,c++,0.101,.1
html,nodejs,0.094,.01
aspnet,aspnet-core,0.090,.01
java,php,0.080,.01
java,scala,0.077,.01
csharp,silverlight,0.076,.01
java,python,0.074,.01
c++,java,0.074,.01
html,typescript,0.072,.01
csharp,java,0.069,.01
bash,python,0.061,.01
python,r,0.057,.01
php,python,0.054,.01
c,python,0.051,.01
assembly,c,0.049,.01
html,ruby-on-rails,0.048,.01
groovy,java,0.046,.01
javascript,ruby,0.044,.01
csharp,powershell,0.043,.01
c++,makefile,0.041,.01
matlab,python,0.040,.01
assembly,nasm,0.034,.01
nodejs,php,0.034,.01
coffeescript,javascript,0.034,.01
csharp,python,0.034,.01
c,java,0.033,.01
c,makefile,0.032,.01
nodejs,python,0.032,.01
csharp,php,0.030,.01
csharp,msbuild,0.028,.01
javascript,vbnet,0.025,.01
ecmascript-6,nodejs,0.025,.01
assembly,c++,0.025,.01
html,r,0.023,.01
c++,matlab,0.022,.01
html,ruby,0.022,.01
java,nodejs,0.021,.01
aspnet-core,javascript,0.020,.01
bash,php,0.020,.01
c++,javascript,0.019,.01
powershell,python,0.017,.01
c,csharp,0.017,.01
c++,objective-c,0.017,.01
c,objective-c,0.017,.01
javascript,r,0.016,.01
ecmascript-6,typescript,0.016,.01
bash,java,0.015,.01
aspnet,php,0.015,.01
html,vbnet,0.015,.01
java,r,0.014,.01
coffeescript,ruby-on-rails,0.014,.01
cmake,makefile,0.014,.01
c++,nodejs,0.013,.01
c,cmake,0.013,.01
bash,nodejs,0.012,.01
c++,r,0.012,.01
java,matlab,0.012,.01
java,ruby,0.012,.01
javascript,objective-c,0.012,.01
c++,php,0.011,.01
python,ruby,0.011,.01
csharp,nodejs,0.010,.01
javascript,swift,0.010,.01
c,matlab,0.010,.01
aspnet,silverlight,0.010,.01
bash,c,0.009,.01
coffeescript,nodejs,0.009,.01
objective-c,php,0.009,.01
cmake,python,0.008,.01
aspnet-core,html,0.008,.01
php,swift,0.008,.01
c,php,0.008,.01
html,objective-c,0.008,.01
c++,html,0.008,.01
bash,ruby,0.007,.01
csharp,typescript,0.007,.01
csharp,matlab,0.007,.01
matlab,r,0.007,.01
aspnet,java,0.007,.01
nodejs,ruby-on-rails,0.007,.01
python,scala,0.007,.01
html,swift,0.007,.01
php,ruby,0.007,.01
java,objective-c,0.006,.01
html,powershell,0.006,.01
c++,msbuild,0.006,.01
c,javascript,0.006,.01
bash,makefile,0.006,.01
bash,javascript,0.006,.01
aspnet,msbuild,0.006,.01
bash,c++,0.006,.01
java,powershell,0.006,.01
php,ruby-on-rails,0.006,.01
aspnet-core,typescript,0.005,.01
ecmascript-6,html,0.005,.01
c,r,0.005,.01
c++,vbnet,0.005,.01
csharp,objective-c,0.005,.01
makefile,python,0.005,.01
java,typescript,0.005,.01
php,vbnet,0.004,.01
java,swift,0.004,.01
bash,html,0.004,.01
nodejs,ruby,0.004,.01
java,ruby-on-rails,0.004,.01
aspnet,python,0.004,.01
bash,r,0.004,.01
javascript,silverlight,0.004,.01
aspnet,typescript,0.004,.01
bash,ruby-on-rails,0.004,.01
aspnet,powershell,0.004,.01
javascript,powershell,0.004,.01
php,powershell,0.004,.01
nodejs,swift,0.004,.01
nodejs,powershell,0.004,.01
csharp,r,0.004,.01
c,swift,0.003,.01
c,ruby,0.003,.01
python,swift,0.003,.01
bash,powershell,0.003,.01
c++,swift,0.003,.01
python,ruby-on-rails,0.003,.01
javascript,kotlin,0.003,.01
c,html,0.003,.01
javascript,scala,0.003,.01
objective-c,python,0.003,.01
java,makefile,0.003,.01
c,nasm,0.003,.01
c,nodejs,0.003,.01
java,vbnet,0.003,.01
aspnet,nodejs,0.003,.01
php,r,0.003,.01
csharp,ruby,0.002,.01
msbuild,powershell,0.002,.01
html,silverlight,0.002,.01
c++,ruby,0.002,.01
coffeescript,html,0.002,.01
coffeescript,ruby,0.002,.01
python,vbnet,0.002,.01
html,scala,0.002,.01
c++,powershell,0.002,.01
silverlight,vbnet,0.002,.01
aspnet-core,nodejs,0.002,.01
php,typescript,0.002,.01
powershell,vbnet,0.002,.01
groovy,javascript,0.002,.01
assembly,java,0.002,.01
kotlin,swift,0.002,.01
csharp,swift,0.002,.01
python,typescript,0.002,.01
aspnet,c++,0.002,.01
bash,matlab,0.002,.01
cmake,java,0.002,.01
aspnet-core,msbuild,0.002,.01
assembly,csharp,0.001,.01
matlab,php,0.001,.01
bash,csharp,0.001,.01
groovy,python,0.001,.01
bash,groovy,0.001,.01
bash,cmake,0.001,.01
groovy,kotlin,0.001,.01
aspnet-core,powershell,0.001,.01
c,vbnet,0.001,.01
nodejs,objective-c,0.001,.01
assembly,python,0.001,.01
nodejs,r,0.001,.01
powershell,ruby,0.001,.01
makefile,php,0.001,.01
cmake,msbuild,0.001,.01
assembly,makefile,0.001,.01
groovy,html,0.001,.01
objective-c,ruby,0.001,.01
makefile,r,0.001,.01
html,kotlin,0.001,.01
kotlin,python,0.001,.01
csharp,cmake,0.001,.01
makefile,ruby,0.001,.01
msbuild,vbnet,0.001,.01
kotlin,php,0.001,.01
aspnet,c,0.001,.01
html,matlab,0.001,.01
javascript,matlab,0.001,.01
makefile,nodejs,0.001,.01
groovy,scala,0.001,.01
c++,nasm,0.001,.01
kotlin,nodejs,0.001,.01
bash,swift,0.001,.01
msbuild,typescript,0.001,.01
r,scala,0.001,.01
csharp,ruby-on-rails,0.001,.01
r,ruby,0.001,.01
msbuild,nodejs,0.001,.01
bash,objective-c,0.001,.01
ruby,swift,0.001,.01
java,silverlight,0.001,.01
aspnet,ruby-on-rails,0.001,.01
aspnet,objective-c,0.001,.01
c,powershell,0.001,.01
powershell,r,0.001,.01
csharp,kotlin,0.001,.01
c++,kotlin,0.001,.01
c++,scala,0.001,.01
msbuild,python,0.001,.01
bash,scala,0.001,.01
ruby-on-rails,swift,0.001,.01
msbuild,silverlight,0.001,.01
makefile,matlab,0.001,.01
groovy,powershell,0.001,.01
groovy,ruby,0.001,.01
ruby,scala,0.001,.01
r,ruby-on-rails,0.001,.01
cmake,nodejs,0.001,.01
ecmascript-6,php,0.001,.01
csharp,scala,0.000,.01
c++,ruby-on-rails,0.000,.01
ruby-on-rails,typescript,0.000,.01
nodejs,scala,0.000,.01
assembly,cmake,0.000,.01
ecmascript-6,ruby-on-rails,0.000,.01
php,silverlight,0.000,.01
assembly,objective-c,0.000,.01
aspnet,r,0.000,.01
aspnet-core,python,0.000,.01
matlab,vbnet,0.000,.01
cmake,matlab,0.000,.01
kotlin,scala,0.000,.01
objective-c,ruby-on-rails,0.000,.01
coffeescript,typescript,0.000,.01
coffeescript,ecmascript-6,0.000,.01
kotlin,typescript,0.000,.01
aspnet,ruby,0.000,.01
c,ruby-on-rails,0.000,.01
aspnet,swift,0.000,.01
swift,typescript,0.000,.01
makefile,objective-c,0.000,.01
aspnet,matlab,0.000,.01
javascript,makefile,0.000,.01
aspnet-core,vbnet,0.000,.01
csharp,makefile,0.000,.01
c,msbuild,0.000,.01
c++,silverlight,0.000,.01
ecmascript-6,java,0.000,.01
php,scala,0.000,.01
matlab,objective-c,0.000,.01
javascript,msbuild,0.000,.01
c,scala,0.000,.01
assembly,javascript,0.000,.01
coffeescript,java,0.000,.01
cmake,objective-c,0.000,.01
c++,typescript,0.000,.01
aspnet-core,php,0.000,.01
bash,typescript,0.000,.01
aspnet-core,java,0.000,.01
makefile,msbuild,0.000,.01
coffeescript,php,0.000,.01
groovy,nodejs,0.000,.01
cmake,powershell,0.000,.01
matlab,powershell,0.000,.01
python,silverlight,0.000,.01
cmake,r,0.000,.01
makefile,nasm,0.000,.01
nasm,python,0.000,.01
powershell,typescript,0.000,.01
aspnet-core,c++,0.000,.01
scala,typescript,0.000,.01
c,kotlin,0.000,.01
coffeescript,python,0.000,.01
makefile,ruby-on-rails,0.000,.01
powershell,ruby-on-rails,0.000,.01
coffeescript,scala,0.000,.01
bash,coffeescript,0.000,.01
groovy,php,0.000,.01
objective-c,vbnet,0.000,.01
assembly,vbnet,0.000,.01
makefile,powershell,0.000,.01
ruby,typescript,0.000,.01
ecmascript-6,python,0.000,.01
matlab,swift,0.000,.01
matlab,nodejs,0.000,.01
assembly,swift,0.000,.01
cmake,swift,0.000,.01
cmake,kotlin,0.000,.01
cmake,javascript,0.000,.01
matlab,scala,0.000,.01
aspnet,coffeescript,0.000,.01
csharp,groovy,0.000,.01
ruby-on-rails,scala,0.000,.01
assembly,bash,0.000,.01
nodejs,vbnet,0.000,.01
cmake,nasm,0.000,.01
csharp,ecmascript-6,0.000,.01
aspnet-core,c,0.000,.01
ruby,vbnet,0.000,.01
cmake,ruby,0.000,.01
bash,msbuild,0.000,.01
makefile,scala,0.000,.01
java,msbuild,0.000,.01
groovy,msbuild,0.000,.01
ruby-on-rails,vbnet,0.000,.01
java,nasm,0.000,.01
cmake,ruby-on-rails,0.000,.01
r,vbnet,0.000,.01
html,makefile,0.000,.01
powershell,silverlight,0.000,.01
aspnet,ecmascript-6,0.000,.01
c,typescript,0.000,.01
kotlin,ruby,0.000,.01
aspnet-core,bash,0.000,.01
bash,kotlin,0.000,.01
aspnet-core,ecmascript-6,0.000,.01
r,typescript,0.000,.01
aspnet-core,kotlin,0.000,.01
groovy,ruby-on-rails,0.000,.01
msbuild,php,0.000,.01
aspnet,assembly,0.000,.01
coffeescript,objective-c,0.000,.01
powershell,scala,0.000,.01
assembly,scala,0.000,.01
bash,nasm,0.000,.01
matlab,ruby,0.000,.01
aspnet-core,swift,0.000,.01
kotlin,objective-c,0.000,.01
kotlin,r,0.000,.01
makefile,vbnet,0.000,.01
msbuild,ruby,0.000,.01
nasm,objective-c,0.000,.01
c++,groovy,0.000,.01
ruby,silverlight,0.000,.01
c,groovy,0.000,.01
assembly,php,0.000,.01
ruby-on-rails,silverlight,0.000,.01
assembly,html,0.000,.01
groovy,objective-c,0.000,.01
c++,coffeescript,0.000,.01
csharp,nasm,0.000,.01
c,coffeescript,0.000,.01
html,msbuild,0.000,.01
groovy,r,0.000,.01
matlab,ruby-on-rails,0.000,.01
objective-c,r,0.000,.01
scala,swift,0.000,.01
swift,vbnet,0.000,.01
csharp,coffeescript,0.000,.01
aspnet,bash,0.000,.01
makefile,swift,0.000,.01
ecmascript-6,ruby,0.000,.01
ecmascript-6,scala,0.000,.01
kotlin,powershell,0.000,.01
kotlin,ruby-on-rails,0.000,.01
cmake,php,0.000,.01
scala,vbnet,0.000,.01
coffeescript,silverlight,0.000,.01
coffeescript,makefile,0.000,.01
nodejs,silverlight,0.000,.01
objective-c,scala,0.000,.01
c,silverlight,0.000,.01
silverlight,typescript,0.000,.01
groovy,matlab,0.000,.01
aspnet-core,ruby-on-rails,0.000,.01
bash,ecmascript-6,0.000,.01
coffeescript,r,0.000,.01
nasm,php,0.000,.01
c++,ecmascript-6,0.000,.01
aspnet-core,makefile,0.000,.01
r,swift,0.000,.01
matlab,typescript,0.000,.01
kotlin,vbnet,0.000,.01
bash,vbnet,0.000,.01
assembly,ruby,0.000,.01
kotlin,msbuild,0.000,.01
aspnet-core,groovy,0.000,.01
cmake,html,0.000,.01
aspnet-core,r,0.000,.01
nasm,nodejs,0.000,.01
assembly,kotlin,0.000,.01
makefile,typescript,0.000,.01
aspnet-core,objective-c,0.000,.01
typescript,vbnet,0.000,.01

==> figures/stackoverflow-multi-lang-langs-binding-non-resolved-vertices.csv <==
id, x, y, label
html, 2, 0.0, html
javascript, 1, 2.23606797749979, javascript
aspnet, 1, -2.23606797749979, aspnet
csharp, 0, 2.8284271247461903, csharp
nodejs, 0, -2.8284271247461903, nodejs
php, -1, 3.0, php
ruby, -1, -3.0, ruby
ruby-on-rails, -2, 2.8284271247461903, ruby-on-rails
typescript, -2, -2.8284271247461903, typescript
aspnet-core, -3, 2.23606797749979, aspnet-core
c, -3, -2.23606797749979, c
c++, -4, 0.0, c++
python, 4, 0.0, python
java, 3, 3.0, java
ecmascript-6, 3, -3.0, ecmascript-6
vbnet, 2, 4.0, vbnet
objective-c, 2, -4.0, objective-c
swift, 1, 4.58257569495584, swift
cmake, 1, -4.58257569495584, cmake
kotlin, 0, 4.898979485566356, kotlin
scala, 0, -4.898979485566356, scala
silverlight, -1, 5.0, silverlight
bash, -1, -5.0, bash
r, -2, 4.898979485566356, r
assembly, -2, -4.898979485566356, assembly
groovy, -3, 4.58257569495584, groovy
powershell, -3, -4.58257569495584, powershell
makefile, -4, 4.0, makefile
matlab, -4, -4.0, matlab
nasm, -5, 3.0, nasm
coffeescript, -5, -3.0, coffeescript
msbuild, -6, 0.0, msbuild

==> figures/stackoverflow-multi-lang-langs-binding-vertices.csv <==
id, x, y, label
javascript, 2, 0.0, javascript
nodejs, 1, 2.23606797749979, nodejs
php, 1, -2.23606797749979, php
ruby, 0, 2.8284271247461903, ruby
ruby-on-rails, 0, -2.8284271247461903, ruby-on-rails
typescript, -1, 3.0, typescript
c, -1, -3.0, c
c++, -2, 2.8284271247461903, c++
aspnet-core, -2, -2.8284271247461903, aspnet-core
csharp, -3, 2.23606797749979, csharp
ecmascript-6, -3, -2.23606797749979, ecmascript-6
java, -4, 0.0, java
python, 4, 0.0, python
vbnet, 3, 3.0, vbnet
objective-c, 3, -3.0, objective-c
swift, 2, 4.0, swift
silverlight, 2, -4.0, silverlight
kotlin, 1, 4.58257569495584, kotlin
scala, 1, -4.58257569495584, scala
assembly, 0, 4.898979485566356, assembly
r, 0, -4.898979485566356, r
groovy, -1, 5.0, groovy
coffeescript, -1, -5.0, coffeescript
matlab, -2, 4.898979485566356, matlab
nasm, -2, -4.898979485566356, nasm
masm, -3, 4.58257569495584, masm
kivy-language, -3, -4.58257569495584, kivy-language
java-me, -4, 4.0, java-me
c++-cli, -4, -4.0, c++-cli
perl, -5, 3.0, perl
llvm, -5, -3.0, llvm
lua, -6, 0.0, lua


==> figures/stackoverflow-multi-lang-prog-langs-binding-edges.csv <==
u,v,lw,opacity
javascript,nodejs,3.023,.9
javascript,php,2.578,.9
ruby,ruby-on-rails,2.188,.9
javascript,typescript,0.918,.7
c,c++,0.798,.7
aspnet-core,csharp,0.666,.7
csharp,javascript,0.551,.7
ecmascript-6,javascript,0.462,.1
java,javascript,0.412,.1
javascript,python,0.327,.1
javascript,ruby-on-rails,0.321,.1
csharp,vbnet,0.274,.1
objective-c,swift,0.247,.1
csharp,c++,0.220,.1
nodejs,typescript,0.207,.1
csharp,silverlight,0.202,.1
c++,python,0.201,.1
java,kotlin,0.190,.1
java,scala,0.166,.1
csharp,java,0.161,.1
c++,java,0.158,.1
java,php,0.147,.1
java,python,0.139,.1
assembly,c,0.117,.1
c,python,0.108,.1
python,r,0.104,.1
groovy,java,0.100,.1
php,python,0.098,.01
javascript,ruby,0.093,.01
coffeescript,javascript,0.092,.01
matlab,python,0.076,.01
assembly,nasm,0.075,.01
c,java,0.075,.01
csharp,php,0.062,.01
csharp,python,0.061,.01
ecmascript-6,nodejs,0.059,.01
assembly,c++,0.058,.01
nodejs,php,0.056,.01
c,objective-c,0.056,.01
nodejs,python,0.052,.01
javascript,vbnet,0.047,.01
assembly,masm,0.046,.01
c++,objective-c,0.043,.01
c++,matlab,0.041,.01
aspnet-core,javascript,0.041,.01
c,csharp,0.040,.01
kivy-language,python,0.039,.01
ecmascript-6,typescript,0.037,.01
java,java-me,0.035,.01
c++,javascript,0.035,.01
java,nodejs,0.034,.01
c++,c++-cli,0.033,.01
coffeescript,ruby-on-rails,0.033,.01
javascript,r,0.032,.01
python,ruby,0.031,.01
perl,python,0.030,.01
c++,llvm,0.030,.01
java,ruby,0.028,.01
c++,lua,0.027,.01
c++,r,0.025,.01
csharp,c++-cli,0.025,.01
coffeescript,nodejs,0.025,.01
c++,php,0.024,.01
c++,nodejs,0.023,.01
javascript,objective-c,0.023,.01
java,r,0.022,.01
java,matlab,0.022,.01
objective-c,php,0.020,.01
c,matlab,0.019,.01
c,php,0.018,.01
csharp,nodejs,0.017,.01
php,ruby,0.017,.01
perl,php,0.017,.01
javascript,swift,0.017,.01
c,lua,0.016,.01
java,objective-c,0.016,.01
matlab,r,0.015,.01
csharp,typescript,0.015,.01
php,swift,0.014,.01
php,ruby-on-rails,0.014,.01
javascript,perl,0.013,.01
python,scala,0.013,.01
nodejs,ruby-on-rails,0.012,.01
csharp,matlab,0.012,.01
c,javascript,0.012,.01
csharp,objective-c,0.011,.01
java,perl,0.011,.01
aspnet-core,typescript,0.010,.01
c,r,0.010,.01
c++,vbnet,0.010,.01
c,llvm,0.009,.01
c,ruby,0.009,.01
java,ruby-on-rails,0.009,.01
javascript,silverlight,0.009,.01
php,vbnet,0.008,.01
c,swift,0.008,.01
java,swift,0.008,.01
nodejs,ruby,0.008,.01
javascript,scala,0.007,.01
python,ruby-on-rails,0.007,.01
java,typescript,0.007,.01
objective-c,python,0.007,.01
c,nasm,0.007,.01
c,perl,0.007,.01
java,vbnet,0.007,.01
csharp,ruby,0.006,.01
python,swift,0.006,.01
lua,python,0.006,.01
nodejs,swift,0.006,.01
csharp,r,0.006,.01
coffeescript,ruby,0.006,.01
javascript,kotlin,0.006,.01
csharp,lua,0.006,.01
c++,swift,0.006,.01
c++,ruby,0.006,.01
c++,perl,0.005,.01
silverlight,vbnet,0.005,.01
c,nodejs,0.005,.01
perl,ruby,0.005,.01
java,lua,0.004,.01
llvm,objective-c,0.004,.01
php,r,0.004,.01
groovy,javascript,0.004,.01
csharp,perl,0.004,.01
python,vbnet,0.004,.01
perl,r,0.004,.01
assembly,java,0.004,.01
aspnet-core,nodejs,0.004,.01
assembly,csharp,0.003,.01
csharp,swift,0.003,.01
kotlin,swift,0.003,.01
php,typescript,0.003,.01
c++,masm,0.003,.01
assembly,llvm,0.003,.01
javascript,lua,0.003,.01
groovy,python,0.003,.01
objective-c,ruby,0.002,.01
assembly,python,0.002,.01
python,typescript,0.002,.01
c,vbnet,0.002,.01
csharp,ruby-on-rails,0.002,.01
groovy,kotlin,0.002,.01
nodejs,objective-c,0.002,.01
groovy,scala,0.002,.01
lua,php,0.002,.01
matlab,php,0.002,.01
csharp,scala,0.002,.01
llvm,python,0.002,.01
nodejs,r,0.002,.01
ruby,scala,0.002,.01
kotlin,python,0.002,.01
groovy,ruby,0.002,.01
c++,nasm,0.002,.01
java,silverlight,0.002,.01
objective-c,ruby-on-rails,0.002,.01
r,scala,0.001,.01
javascript,matlab,0.001,.01
masm,nasm,0.001,.01
kotlin,nodejs,0.001,.01
r,ruby,0.001,.01
c,masm,0.001,.01
kotlin,php,0.001,.01
assembly,objective-c,0.001,.01
kotlin,scala,0.001,.01
llvm,swift,0.001,.01
c++,scala,0.001,.01
ruby,swift,0.001,.01
c++,ruby-on-rails,0.001,.01
ruby-on-rails,swift,0.001,.01
c++,kotlin,0.001,.01
lua,objective-c,0.001,.01
lua,nodejs,0.001,.01
c,c++-cli,0.001,.01
csharp,kotlin,0.001,.01
nodejs,scala,0.001,.01
nodejs,perl,0.001,.01
ecmascript-6,ruby-on-rails,0.001,.01
r,ruby-on-rails,0.001,.01
c++,silverlight,0.001,.01
ruby-on-rails,typescript,0.001,.01
c,ruby-on-rails,0.001,.01
php,silverlight,0.001,.01
coffeescript,typescript,0.001,.01
ecmascript-6,php,0.001,.01
java,llvm,0.001,.01
lua,ruby,0.001,.01
matlab,vbnet,0.001,.01
matlab,perl,0.001,.01
java-me,php,0.001,.01
coffeescript,ecmascript-6,0.001,.01
coffeescript,python,0.001,.01
swift,typescript,0.001,.01
kotlin,typescript,0.001,.01
javascript,llvm,0.001,.01
aspnet-core,python,0.001,.01
assembly,javascript,0.001,.01
c,scala,0.001,.01
php,scala,0.001,.01
c++-cli,vbnet,0.000,.01
coffeescript,java,0.000,.01
aspnet-core,vbnet,0.000,.01
c++-cli,java,0.000,.01
ecmascript-6,java,0.000,.01
ruby-on-rails,scala,0.000,.01
nodejs,vbnet,0.000,.01
perl,vbnet,0.000,.01
python,silverlight,0.000,.01
matlab,objective-c,0.000,.01
groovy,php,0.000,.01
c,kotlin,0.000,.01
csharp,groovy,0.000,.01
coffeescript,php,0.000,.01
ecmascript-6,python,0.000,.01
objective-c,vbnet,0.000,.01
aspnet-core,java,0.000,.01
objective-c,perl,0.000,.01
assembly,swift,0.000,.01
perl,ruby-on-rails,0.000,.01
c++,java-me,0.000,.01
aspnet-core,php,0.000,.01
groovy,nodejs,0.000,.01
csharp,ecmascript-6,0.000,.01
c++,typescript,0.000,.01
csharp,java-me,0.000,.01
csharp,masm,0.000,.01
coffeescript,scala,0.000,.01
scala,typescript,0.000,.01
aspnet-core,c++,0.000,.01
lua,perl,0.000,.01
matlab,scala,0.000,.01
lua,vbnet,0.000,.01
groovy,ruby-on-rails,0.000,.01
assembly,vbnet,0.000,.01
nasm,python,0.000,.01
groovy,perl,0.000,.01
csharp,llvm,0.000,.01
lua,r,0.000,.01
ruby,typescript,0.000,.01
matlab,swift,0.000,.01
ruby,vbnet,0.000,.01
matlab,ruby,0.000,.01
llvm,scala,0.000,.01
matlab,nodejs,0.000,.01
aspnet-core,c,0.000,.01
java-me,python,0.000,.01
java-me,javascript,0.000,.01
assembly,lua,0.000,.01
r,vbnet,0.000,.01
ruby-on-rails,vbnet,0.000,.01
csharp,coffeescript,0.000,.01
lua,matlab,0.000,.01
lua,ruby-on-rails,0.000,.01
llvm,ruby,0.000,.01
assembly,php,0.000,.01
java,nasm,0.000,.01
lua,scala,0.000,.01
assembly,nodejs,0.000,.01
aspnet-core,ecmascript-6,0.000,.01
ruby-on-rails,silverlight,0.000,.01
c,java-me,0.000,.01
assembly,c++-cli,0.000,.01
llvm,php,0.000,.01
coffeescript,objective-c,0.000,.01
c,typescript,0.000,.01
kotlin,objective-c,0.000,.01
aspnet-core,kotlin,0.000,.01
ruby,silverlight,0.000,.01
c++-cli,javascript,0.000,.01
llvm,nasm,0.000,.01
scala,swift,0.000,.01
kotlin,ruby,0.000,.01
aspnet-core,swift,0.000,.01
c,silverlight,0.000,.01
perl,scala,0.000,.01
matlab,ruby-on-rails,0.000,.01
c++-cli,matlab,0.000,.01
assembly,scala,0.000,.01
objective-c,r,0.000,.01
c++-cli,python,0.000,.01
ecmascript-6,ruby,0.000,.01
c++-cli,nodejs,0.000,.01
kotlin,r,0.000,.01
r,typescript,0.000,.01
c,groovy,0.000,.01
c++,groovy,0.000,.01
java-me,vbnet,0.000,.01
llvm,lua,0.000,.01
llvm,nodejs,0.000,.01
assembly,matlab,0.000,.01
csharp,nasm,0.000,.01
lua,swift,0.000,.01
groovy,r,0.000,.01
swift,vbnet,0.000,.01
kotlin,ruby-on-rails,0.000,.01
lua,typescript,0.000,.01
c++-cli,silverlight,0.000,.01
nasm,objective-c,0.000,.01
java-me,objective-c,0.000,.01
llvm,matlab,0.000,.01
groovy,objective-c,0.000,.01
c++,coffeescript,0.000,.01
nodejs,silverlight,0.000,.01
groovy,matlab,0.000,.01
assembly,perl,0.000,.01
masm,vbnet,0.000,.01
objective-c,scala,0.000,.01
c,coffeescript,0.000,.01
matlab,nasm,0.000,.01
ecmascript-6,swift,0.000,.01
aspnet-core,silverlight,0.000,.01
aspnet-core,ruby-on-rails,0.000,.01
objective-c,typescript,0.000,.01
ecmascript-6,scala,0.000,.01
c++,ecmascript-6,0.000,.01
kotlin,vbnet,0.000,.01
kotlin,lua,0.000,.01
aspnet-core,r,0.000,.01
matlab,silverlight,0.000,.01
java-me,ruby,0.000,.01
java-me,matlab,0.000,.01
scala,vbnet,0.000,.01
java-me,scala,0.000,.01
java-me,ruby-on-rails,0.000,.01
groovy,lua,0.000,.01
assembly,groovy,0.000,.01
coffeescript,lua,0.000,.01
lua,silverlight,0.000,.01
coffeescript,silverlight,0.000,.01
objective-c,silverlight,0.000,.01
coffeescript,kotlin,0.000,.01
c++-cli,ruby,0.000,.01
llvm,perl,0.000,.01
java,masm,0.000,.01
perl,swift,0.000,.01
c++-cli,masm,0.000,.01
lua,nasm,0.000,.01
masm,python,0.000,.01
silverlight,typescript,0.000,.01
ecmascript-6,groovy,0.000,.01
c++-cli,r,0.000,.01
coffeescript,r,0.000,.01
nasm,php,0.000,.01
r,swift,0.000,.01
perl,typescript,0.000,.01
matlab,typescript,0.000,.01
c++-cli,scala,0.000,.01
llvm,masm,0.000,.01
assembly,ruby,0.000,.01
kotlin,llvm,0.000,.01
aspnet-core,groovy,0.000,.01
aspnet-core,ruby,0.000,.01
kotlin,perl,0.000,.01
nasm,nodejs,0.000,.01
llvm,r,0.000,.01
assembly,kotlin,0.000,.01
java,kivy-language,0.000,.01
aspnet-core,objective-c,0.000,.01
typescript,vbnet,0.000,.01
javascript,masm,0.000,.01





==> figures/stackoverflow-multi-lang-prog-langs-binding-non-resolved-edges.csv <==
u,v,lw,opacity
javascript,nodejs,1.559,.9
javascript,php,1.342,.9
ruby,ruby-on-rails,0.894,.7
javascript,typescript,0.450,.1
aspnet-core,csharp,0.328,.1
c,c++,0.308,.1
csharp,javascript,0.277,.1
java,javascript,0.235,.1
javascript,python,0.184,.1
ecmascript-6,javascript,0.180,.1
javascript,ruby-on-rails,0.158,.1
objective-c,swift,0.129,.1
nodejs,typescript,0.116,.1
csharp,vbnet,0.109,.1
java,kotlin,0.107,.1
c++,python,0.105,.1
csharp,c++,0.101,.1
java,php,0.080,.01
java,scala,0.077,.01
csharp,silverlight,0.076,.01
java,python,0.074,.01
c++,java,0.074,.01
csharp,java,0.069,.01
python,r,0.057,.01
php,python,0.054,.01
c,python,0.051,.01
assembly,c,0.049,.01
groovy,java,0.046,.01
javascript,ruby,0.044,.01
matlab,python,0.040,.01
assembly,nasm,0.034,.01
nodejs,php,0.034,.01
coffeescript,javascript,0.034,.01
csharp,python,0.034,.01
c,java,0.033,.01
nodejs,python,0.032,.01
csharp,php,0.030,.01
javascript,vbnet,0.025,.01
ecmascript-6,nodejs,0.025,.01
assembly,c++,0.025,.01
assembly,masm,0.024,.01
c++,matlab,0.022,.01
java,nodejs,0.021,.01
aspnet-core,javascript,0.020,.01
c++,javascript,0.019,.01
kivy-language,python,0.018,.01
c,csharp,0.017,.01
c++,objective-c,0.017,.01
c,objective-c,0.017,.01
javascript,r,0.016,.01
ecmascript-6,typescript,0.016,.01
java,java-me,0.015,.01
c++,llvm,0.015,.01
java,r,0.014,.01
coffeescript,ruby-on-rails,0.014,.01
csharp,vba,0.014,.01
c++,c++-cli,0.014,.01
c++,nodejs,0.013,.01
javascript,nativescript,0.013,.01
python,vba,0.012,.01
c++,r,0.012,.01
java,matlab,0.012,.01
java,ruby,0.012,.01
javascript,objective-c,0.012,.01
c++,php,0.011,.01
python,ruby,0.011,.01
vbnet,vba,0.010,.01
csharp,nodejs,0.010,.01
javascript,swift,0.010,.01
c,matlab,0.010,.01
csharp,c++-cli,0.010,.01
coffeescript,nodejs,0.009,.01
objective-c,php,0.009,.01
javascript,vba,0.009,.01
php,swift,0.008,.01
c,php,0.008,.01
nativescript,typescript,0.008,.01
csharp,typescript,0.007,.01
csharp,matlab,0.007,.01
matlab,r,0.007,.01
nodejs,ruby-on-rails,0.007,.01
python,scala,0.007,.01
php,ruby,0.007,.01
java,objective-c,0.006,.01
c,javascript,0.006,.01
php,ruby-on-rails,0.006,.01
aspnet-core,typescript,0.005,.01
c,r,0.005,.01
c++,vbnet,0.005,.01
csharp,objective-c,0.005,.01
java,typescript,0.005,.01
php,vbnet,0.004,.01
java,swift,0.004,.01
c,llvm,0.004,.01
nodejs,ruby,0.004,.01
java,ruby-on-rails,0.004,.01
javascript,silverlight,0.004,.01
nodejs,swift,0.004,.01
csharp,r,0.004,.01
c,swift,0.003,.01
c,ruby,0.003,.01
python,swift,0.003,.01
c++,swift,0.003,.01
python,ruby-on-rails,0.003,.01
javascript,kotlin,0.003,.01
javascript,scala,0.003,.01
objective-c,python,0.003,.01
c++,vba,0.003,.01
c,nasm,0.003,.01
c,nodejs,0.003,.01
java,vbnet,0.003,.01
r,vba,0.003,.01
java,vba,0.003,.01
php,r,0.003,.01
csharp,ruby,0.002,.01
c++,ruby,0.002,.01
coffeescript,ruby,0.002,.01
python,vbnet,0.002,.01
silverlight,vbnet,0.002,.01
aspnet-core,nodejs,0.002,.01
php,typescript,0.002,.01
groovy,javascript,0.002,.01
assembly,java,0.002,.01
kotlin,swift,0.002,.01
csharp,swift,0.002,.01
php,vba,0.002,.01
python,typescript,0.002,.01
assembly,csharp,0.001,.01
assembly,llvm,0.001,.01
c++,masm,0.001,.01
matlab,php,0.001,.01
groovy,python,0.001,.01
llvm,objective-c,0.001,.01
groovy,kotlin,0.001,.01
c,vbnet,0.001,.01
nodejs,objective-c,0.001,.01
assembly,python,0.001,.01
nodejs,r,0.001,.01
nativescript,nodejs,0.001,.01
java,nativescript,0.001,.01
objective-c,ruby,0.001,.01
kotlin,python,0.001,.01
kotlin,php,0.001,.01
javascript,matlab,0.001,.01
groovy,scala,0.001,.01
c++,nasm,0.001,.01
kotlin,nodejs,0.001,.01
r,scala,0.001,.01
csharp,ruby-on-rails,0.001,.01
c,masm,0.001,.01
r,ruby,0.001,.01
llvm,python,0.001,.01
matlab,vba,0.001,.01
llvm,swift,0.001,.01
ruby,swift,0.001,.01
java,silverlight,0.001,.01
masm,nasm,0.001,.01
csharp,kotlin,0.001,.01
c++,kotlin,0.001,.01
c++,scala,0.001,.01
ruby-on-rails,swift,0.001,.01
groovy,ruby,0.001,.01
ruby,scala,0.001,.01
r,ruby-on-rails,0.001,.01
ecmascript-6,php,0.001,.01
csharp,scala,0.000,.01
c++,ruby-on-rails,0.000,.01
ruby-on-rails,typescript,0.000,.01
nodejs,scala,0.000,.01
ecmascript-6,ruby-on-rails,0.000,.01
java,llvm,0.000,.01
php,silverlight,0.000,.01
assembly,objective-c,0.000,.01
aspnet-core,python,0.000,.01
matlab,vbnet,0.000,.01
kotlin,scala,0.000,.01
objective-c,ruby-on-rails,0.000,.01
c,vba,0.000,.01
coffeescript,typescript,0.000,.01
nodejs,vba,0.000,.01
coffeescript,ecmascript-6,0.000,.01
kotlin,typescript,0.000,.01
c,c++-cli,0.000,.01
java-me,php,0.000,.01
c,ruby-on-rails,0.000,.01
swift,typescript,0.000,.01
aspnet-core,vbnet,0.000,.01
c++,silverlight,0.000,.01
javascript,llvm,0.000,.01
nativescript,swift,0.000,.01
ecmascript-6,java,0.000,.01
php,scala,0.000,.01
c++-cli,java,0.000,.01
matlab,objective-c,0.000,.01
c,scala,0.000,.01
assembly,javascript,0.000,.01
c++-cli,vbnet,0.000,.01
coffeescript,java,0.000,.01
nativescript,objective-c,0.000,.01
c++,typescript,0.000,.01
aspnet-core,php,0.000,.01
aspnet-core,java,0.000,.01
coffeescript,php,0.000,.01
groovy,nodejs,0.000,.01
nativescript,php,0.000,.01
python,silverlight,0.000,.01
ruby,vba,0.000,.01
nasm,python,0.000,.01
aspnet-core,c++,0.000,.01
scala,typescript,0.000,.01
c,kotlin,0.000,.01
java-me,javascript,0.000,.01
coffeescript,python,0.000,.01
java-me,python,0.000,.01
csharp,llvm,0.000,.01
coffeescript,scala,0.000,.01
groovy,php,0.000,.01
objective-c,vbnet,0.000,.01
assembly,vbnet,0.000,.01
ruby,typescript,0.000,.01
ecmascript-6,python,0.000,.01
matlab,swift,0.000,.01
matlab,nodejs,0.000,.01
assembly,swift,0.000,.01
matlab,scala,0.000,.01
csharp,masm,0.000,.01
c++,java-me,0.000,.01
csharp,groovy,0.000,.01
ruby-on-rails,scala,0.000,.01
nodejs,vbnet,0.000,.01
csharp,ecmascript-6,0.000,.01
aspnet-core,c,0.000,.01
csharp,java-me,0.000,.01
ruby,vbnet,0.000,.01
ruby-on-rails,vbnet,0.000,.01
java,nasm,0.000,.01
r,vbnet,0.000,.01
c,typescript,0.000,.01
nativescript,ruby-on-rails,0.000,.01
kotlin,ruby,0.000,.01
csharp,nativescript,0.000,.01
typescript,vba,0.000,.01
aspnet-core,ecmascript-6,0.000,.01
r,typescript,0.000,.01
aspnet-core,kotlin,0.000,.01
groovy,ruby-on-rails,0.000,.01
llvm,scala,0.000,.01
c++-cli,javascript,0.000,.01
ruby-on-rails,vba,0.000,.01
coffeescript,objective-c,0.000,.01
assembly,scala,0.000,.01
llvm,php,0.000,.01
matlab,ruby,0.000,.01
c++-cli,python,0.000,.01
ecmascript-6,nativescript,0.000,.01
aspnet-core,swift,0.000,.01
kotlin,objective-c,0.000,.01
kotlin,r,0.000,.01
nativescript,python,0.000,.01
nasm,objective-c,0.000,.01
java-me,objective-c,0.000,.01
c++,groovy,0.000,.01
llvm,ruby,0.000,.01
ruby,silverlight,0.000,.01
c,groovy,0.000,.01
assembly,c++-cli,0.000,.01
assembly,php,0.000,.01
ruby-on-rails,silverlight,0.000,.01
c,java-me,0.000,.01
llvm,matlab,0.000,.01
groovy,objective-c,0.000,.01
groovy,vba,0.000,.01
c++,coffeescript,0.000,.01
csharp,nasm,0.000,.01
c,coffeescript,0.000,.01
groovy,r,0.000,.01
matlab,ruby-on-rails,0.000,.01
objective-c,r,0.000,.01
silverlight,vba,0.000,.01
scala,swift,0.000,.01
swift,vbnet,0.000,.01
csharp,coffeescript,0.000,.01
objective-c,vba,0.000,.01
ecmascript-6,ruby,0.000,.01
llvm,nodejs,0.000,.01
ecmascript-6,scala,0.000,.01
aspnet-core,vba,0.000,.01
kotlin,ruby-on-rails,0.000,.01
llvm,nasm,0.000,.01
c++-cli,nodejs,0.000,.01
kotlin,nativescript,0.000,.01
scala,vbnet,0.000,.01
java-me,scala,0.000,.01
java-me,ruby-on-rails,0.000,.01
coffeescript,silverlight,0.000,.01
c++-cli,matlab,0.000,.01
nodejs,silverlight,0.000,.01
masm,vbnet,0.000,.01
java,masm,0.000,.01
c++-cli,vba,0.000,.01
objective-c,scala,0.000,.01
c,silverlight,0.000,.01
masm,python,0.000,.01
silverlight,typescript,0.000,.01
groovy,matlab,0.000,.01
c++-cli,r,0.000,.01
nativescript,r,0.000,.01
aspnet-core,ruby-on-rails,0.000,.01
coffeescript,r,0.000,.01
nasm,php,0.000,.01
c++,ecmascript-6,0.000,.01
r,swift,0.000,.01
nativescript,ruby,0.000,.01
c++,nativescript,0.000,.01
matlab,typescript,0.000,.01
kotlin,vbnet,0.000,.01
llvm,masm,0.000,.01
assembly,ruby,0.000,.01
aspnet-core,groovy,0.000,.01
aspnet-core,nativescript,0.000,.01
aspnet-core,r,0.000,.01
nasm,nodejs,0.000,.01
assembly,kotlin,0.000,.01
java,kivy-language,0.000,.01
aspnet-core,objective-c,0.000,.01
typescript,vbnet,0.000,.01
javascript,masm,0.000,.01


==> figures/stackoverflow-multi-lang-prog-langs-binding-non-resolved-vertices.csv <==
id, x, y, label
javascript, 2, 0.0, javascript
nodejs, 1, 2.23606797749979, nodejs
php, 1, -2.23606797749979, php
ruby, 0, 2.8284271247461903, ruby
ruby-on-rails, 0, -2.8284271247461903, ruby-on-rails
typescript, -1, 3.0, typescript
aspnet-core, -1, -3.0, aspnet-core
csharp, -2, 2.8284271247461903, csharp
c, -2, -2.8284271247461903, c
c++, -3, 2.23606797749979, c++
java, -3, -2.23606797749979, java
python, -4, 0.0, python
ecmascript-6, 4, 0.0, ecmascript-6
objective-c, 3, 3.0, objective-c
swift, 3, -3.0, swift
vbnet, 2, 4.0, vbnet
kotlin, 2, -4.0, kotlin
scala, 1, 4.58257569495584, scala
silverlight, 1, -4.58257569495584, silverlight
r, 0, 4.898979485566356, r
assembly, 0, -4.898979485566356, assembly
groovy, -1, 5.0, groovy
matlab, -1, -5.0, matlab
nasm, -2, 4.898979485566356, nasm
coffeescript, -2, -4.898979485566356, coffeescript
masm, -3, 4.58257569495584, masm
kivy-language, -3, -4.58257569495584, kivy-language
java-me, -4, 4.0, java-me
llvm, -4, -4.0, llvm
vba, -5, 3.0, vba
c++-cli, -5, -3.0, c++-cli
nativescript, -6, 0.0, nativescript

==> figures/stackoverflow-multi-lang-prog-langs-binding-vertices.csv <==
id, x, y, label
javascript, 2, 0.0, javascript
nodejs, 1, 2.23606797749979, nodejs
php, 1, -2.23606797749979, php
ruby, 0, 2.8284271247461903, ruby
ruby-on-rails, 0, -2.8284271247461903, ruby-on-rails
typescript, -1, 3.0, typescript
c, -1, -3.0, c
c++, -2, 2.8284271247461903, c++
aspnet-core, -2, -2.8284271247461903, aspnet-core
csharp, -3, 2.23606797749979, csharp
ecmascript-6, -3, -2.23606797749979, ecmascript-6
java, -4, 0.0, java
python, 4, 0.0, python
vbnet, 3, 3.0, vbnet
objective-c, 3, -3.0, objective-c
swift, 2, 4.0, swift
silverlight, 2, -4.0, silverlight
kotlin, 1, 4.58257569495584, kotlin
scala, 1, -4.58257569495584, scala
assembly, 0, 4.898979485566356, assembly
r, 0, -4.898979485566356, r
groovy, -1, 5.0, groovy
coffeescript, -1, -5.0, coffeescript
matlab, -2, 4.898979485566356, matlab
nasm, -2, -4.898979485566356, nasm
masm, -3, 4.58257569495584, masm
kivy-language, -3, -4.58257569495584, kivy-language
java-me, -4, 4.0, java-me
c++-cli, -4, -4.0, c++-cli
perl, -5, 3.0, perl
llvm, -5, -3.0, llvm
lua, -6, 0.0, lua

==> figures/stackoverflow-prog-langs-binding-edges.csv <==
u,v,lw,opacity
javascript,php,2.577820,.9
javascript,typescript,0.917840,.7
c,c++,0.798260,.7
aspnet-core,csharp,0.665620,.7
csharp,javascript,0.550780,.7
ecmascript-6,javascript,0.461540,.5
java,javascript,0.411620,.5
javascript,python,0.327360,.5
javascript,ruby-on-rails,0.320860,.5
csharp,vbnet,0.274160,.5
objective-c,swift,0.246800,.5
csharp,c++,0.220460,.5
nodejs,typescript,0.206660,.5
csharp,silverlight,0.202460,.5
c++,python,0.200680,.5
java,kotlin,0.189620,.5
java,scala,0.166320,.5
csharp,java,0.161300,.5
c++,java,0.158100,.5
java,php,0.147280,.5
java,python,0.139080,.5
assembly,c,0.117000,.5
c,python,0.108120,.5
python,r,0.104060,.5
groovy,java,0.100440,.5
php,python,0.097840,.1
javascript,ruby,0.092800,.1
coffeescript,javascript,0.091940,.1
matlab,python,0.076440,.1
assembly,nasm,0.075220,.1
c,java,0.075020,.1
csharp,php,0.062000,.1
csharp,python,0.061040,.1
ecmascript-6,nodejs,0.058600,.1
assembly,c++,0.058200,.1
nodejs,php,0.056140,.1
c,objective-c,0.055780,.1
nodejs,python,0.052120,.1
javascript,vbnet,0.047480,.1
assembly,masm,0.046040,.1
c++,objective-c,0.043220,.1
c++,matlab,0.041380,.1
aspnet-core,javascript,0.041160,.1
c,csharp,0.039700,.1
kivy-language,python,0.039120,.1
ecmascript-6,typescript,0.036880,.1
java,java-me,0.035200,.1
c++,javascript,0.034980,.1
java,nodejs,0.033840,.1
c++,c++-cli,0.033320,.1
coffeescript,ruby-on-rails,0.032800,.1
javascript,r,0.032240,.1
python,ruby,0.030560,.1
perl,python,0.029780,.1
c++,llvm,0.029700,.1
java,ruby,0.027780,.1
c++,lua,0.027280,.1
c++,r,0.025340,.1
csharp,c++-cli,0.024720,.1
coffeescript,nodejs,0.024500,.1
c++,php,0.024160,.1
c++,nodejs,0.023440,.1
javascript,objective-c,0.023120,.1
java,r,0.022260,.1
java,matlab,0.021900,.1
objective-c,php,0.019800,.1
c,matlab,0.019100,.1
c,php,0.017540,.1
csharp,nodejs,0.017100,.1
php,ruby,0.016940,.1
perl,php,0.016920,.1
javascript,swift,0.016800,.1
c,lua,0.015820,.1
java,objective-c,0.015700,.1
matlab,r,0.015120,.1
csharp,typescript,0.014500,.1
php,swift,0.014360,.1
php,ruby-on-rails,0.013920,.1
javascript,perl,0.012960,.1
python,scala,0.012840,.1
nodejs,ruby-on-rails,0.012320,.1
csharp,matlab,0.012200,.1
c,javascript,0.011740,.1
csharp,objective-c,0.011460,.1
java,perl,0.010740,.1
aspnet-core,typescript,0.010300,.1
c,r,0.009720,.1
c++,vbnet,0.009560,.1
c,llvm,0.009260,.1
c,ruby,0.009200,.1
java,ruby-on-rails,0.009180,.1
javascript,silverlight,0.008580,.1
php,vbnet,0.008460,.1
c,swift,0.008360,.1
java,swift,0.008160,.1
nodejs,ruby,0.008080,.1
javascript,scala,0.007100,.1
python,ruby-on-rails,0.007000,.1
java,typescript,0.006960,.1
objective-c,python,0.006760,.1
c,nasm,0.006640,.1
c,perl,0.006600,.1
java,vbnet,0.006560,.1
csharp,ruby,0.006240,.1
python,swift,0.006100,.1
lua,python,0.006080,.1
nodejs,swift,0.006020,.1
csharp,r,0.005780,.1
coffeescript,ruby,0.005640,.1
javascript,kotlin,0.005640,.1
csharp,lua,0.005620,.1
c++,swift,0.005620,.1
c++,ruby,0.005580,.1
c++,perl,0.005480,.1
silverlight,vbnet,0.005440,.1
c,nodejs,0.005160,.1
perl,ruby,0.004740,.1
java,lua,0.004280,.1
llvm,objective-c,0.004220,.1
php,r,0.004140,.1
groovy,javascript,0.004080,.1
csharp,perl,0.004040,.1
python,vbnet,0.003900,.1
perl,r,0.003800,.1
assembly,java,0.003740,.1
aspnet-core,nodejs,0.003520,.1
assembly,csharp,0.003380,.1
csharp,swift,0.003380,.1
kotlin,swift,0.003380,.1
php,typescript,0.003140,.1
c++,masm,0.002820,.1
assembly,llvm,0.002780,.1
javascript,lua,0.002500,.1
groovy,python,0.002500,.1
objective-c,ruby,0.002400,.1
assembly,python,0.002340,.1
python,typescript,0.002280,.1
c,vbnet,0.002160,.1
csharp,ruby-on-rails,0.002040,.1
groovy,kotlin,0.001980,.1
nodejs,objective-c,0.001940,.1
groovy,scala,0.001900,.1
lua,php,0.001900,.1
matlab,php,0.001860,.1
csharp,scala,0.001840,.1
llvm,python,0.001680,.1
nodejs,r,0.001640,.1
ruby,scala,0.001620,.1
kotlin,python,0.001540,.1
groovy,ruby,0.001520,.1
c++,nasm,0.001520,.1
java,silverlight,0.001500,.1
objective-c,ruby-on-rails,0.001500,.1
r,scala,0.001460,.1
javascript,matlab,0.001440,.1
masm,nasm,0.001380,.1
kotlin,nodejs,0.001380,.1
r,ruby,0.001360,.1
c,masm,0.001300,.1
kotlin,php,0.001280,.1
assembly,objective-c,0.001240,.1
kotlin,scala,0.001240,.1
llvm,swift,0.001220,.1
c++,scala,0.001200,.1
ruby,swift,0.001200,.1
c++,ruby-on-rails,0.001080,.1
ruby-on-rails,swift,0.001060,.1
c++,kotlin,0.001060,.1
lua,objective-c,0.001040,.1
lua,nodejs,0.001040,.1
c,c++-cli,0.001000,.1
csharp,kotlin,0.001000,.1
nodejs,scala,0.000840,.1
nodejs,perl,0.000840,.1
ecmascript-6,ruby-on-rails,0.000840,.1
r,ruby-on-rails,0.000820,.1
c++,silverlight,0.000800,.1
ruby-on-rails,typescript,0.000800,.1
c,ruby-on-rails,0.000760,.1
php,silverlight,0.000760,.1
coffeescript,typescript,0.000760,.1
ecmascript-6,php,0.000740,.1
java,llvm,0.000720,.1
lua,ruby,0.000700,.1
matlab,vbnet,0.000680,.1
matlab,perl,0.000680,.1
java-me,php,0.000660,.1
coffeescript,ecmascript-6,0.000660,.1
coffeescript,python,0.000640,.1
swift,typescript,0.000640,.1
kotlin,typescript,0.000620,.1
javascript,llvm,0.000560,.1
aspnet-core,python,0.000560,.1
assembly,javascript,0.000540,.1
c,scala,0.000520,.1
php,scala,0.000500,.1
c++-cli,vbnet,0.000480,.1
coffeescript,java,0.000480,.1
aspnet-core,vbnet,0.000480,.1
c++-cli,java,0.000460,.1
ecmascript-6,java,0.000460,.1
ruby-on-rails,scala,0.000440,.1
nodejs,vbnet,0.000440,.1
perl,vbnet,0.000420,.1
python,silverlight,0.000420,.1
matlab,objective-c,0.000400,.1
groovy,php,0.000400,.1
c,kotlin,0.000400,.1
csharp,groovy,0.000380,.1
coffeescript,php,0.000380,.1
ecmascript-6,python,0.000380,.1
objective-c,vbnet,0.000360,.1
aspnet-core,java,0.000360,.1
objective-c,perl,0.000340,.1
assembly,swift,0.000340,.1
perl,ruby-on-rails,0.000320,.1
c++,java-me,0.000320,.1
aspnet-core,php,0.000320,.1
groovy,nodejs,0.000300,.1
csharp,ecmascript-6,0.000300,.1
c++,typescript,0.000300,.1
csharp,java-me,0.000280,.1
csharp,masm,0.000280,.1
coffeescript,scala,0.000280,.1
scala,typescript,0.000280,.1
aspnet-core,c++,0.000280,.1
lua,perl,0.000260,.1
matlab,scala,0.000260,.1
lua,vbnet,0.000260,.1
groovy,ruby-on-rails,0.000240,.1
assembly,vbnet,0.000240,.1
nasm,python,0.000240,.1
groovy,perl,0.000220,.1
csharp,llvm,0.000220,.1
lua,r,0.000220,.1
ruby,typescript,0.000220,.1
matlab,swift,0.000220,.1
ruby,vbnet,0.000200,.1
matlab,ruby,0.000200,.1
llvm,scala,0.000200,.1
matlab,nodejs,0.000200,.1
aspnet-core,c,0.000200,.1
java-me,python,0.000180,.1
java-me,javascript,0.000180,.1
assembly,lua,0.000180,.1
r,vbnet,0.000180,.1
ruby-on-rails,vbnet,0.000160,.1
csharp,coffeescript,0.000160,.1
lua,matlab,0.000160,.1
lua,ruby-on-rails,0.000140,.1
llvm,ruby,0.000140,.1
assembly,php,0.000140,.1
java,nasm,0.000140,.1
lua,scala,0.000140,.1
assembly,nodejs,0.000140,.1
aspnet-core,ecmascript-6,0.000140,.1
ruby-on-rails,silverlight,0.000120,.1
c,java-me,0.000120,.1
assembly,c++-cli,0.000120,.1
llvm,php,0.000120,.1
coffeescript,objective-c,0.000120,.1
c,typescript,0.000120,.1
kotlin,objective-c,0.000120,.1
aspnet-core,kotlin,0.000120,.1
ruby,silverlight,0.000100,.1
c++-cli,javascript,0.000100,.1
llvm,nasm,0.000100,.1
scala,swift,0.000100,.1
kotlin,ruby,0.000100,.1
aspnet-core,swift,0.000100,.1
c,silverlight,0.000080,.1
perl,scala,0.000080,.1
matlab,ruby-on-rails,0.000080,.1
c++-cli,matlab,0.000080,.1
assembly,scala,0.000080,.1
objective-c,r,0.000080,.1
c++-cli,python,0.000080,.1
ecmascript-6,ruby,0.000080,.1
c++-cli,nodejs,0.000080,.1
kotlin,r,0.000080,.1
r,typescript,0.000080,.1
c,groovy,0.000060,.1
c++,groovy,0.000060,.1
java-me,vbnet,0.000060,.1
llvm,lua,0.000060,.1
llvm,nodejs,0.000060,.1
assembly,matlab,0.000060,.1
csharp,nasm,0.000060,.1
lua,swift,0.000060,.1
groovy,r,0.000060,.1
swift,vbnet,0.000060,.1
kotlin,ruby-on-rails,0.000060,.1
lua,typescript,0.000060,.1
c++-cli,silverlight,0.000040,.1
nasm,objective-c,0.000040,.1
java-me,objective-c,0.000040,.1
llvm,matlab,0.000040,.1
groovy,objective-c,0.000040,.1
c++,coffeescript,0.000040,.1
nodejs,silverlight,0.000040,.1
groovy,matlab,0.000040,.1
assembly,perl,0.000040,.1
masm,vbnet,0.000040,.1
objective-c,scala,0.000040,.1
c,coffeescript,0.000040,.1
matlab,nasm,0.000040,.1
ecmascript-6,swift,0.000040,.1
aspnet-core,silverlight,0.000040,.1
aspnet-core,ruby-on-rails,0.000040,.1
objective-c,typescript,0.000040,.1
ecmascript-6,scala,0.000040,.1
c++,ecmascript-6,0.000040,.1
kotlin,vbnet,0.000040,.1
kotlin,lua,0.000040,.1
aspnet-core,r,0.000040,.1
matlab,silverlight,0.000020,.1
java-me,ruby,0.000020,.1
java-me,matlab,0.000020,.1
scala,vbnet,0.000020,.1
java-me,scala,0.000020,.1
java-me,ruby-on-rails,0.000020,.1
groovy,lua,0.000020,.1
assembly,groovy,0.000020,.1
coffeescript,lua,0.000020,.1
lua,silverlight,0.000020,.1
coffeescript,silverlight,0.000020,.1
objective-c,silverlight,0.000020,.1
coffeescript,kotlin,0.000020,.1
c++-cli,ruby,0.000020,.1
llvm,perl,0.000020,.1
java,masm,0.000020,.1
perl,swift,0.000020,.1
c++-cli,masm,0.000020,.1
lua,nasm,0.000020,.1
masm,python,0.000020,.1
silverlight,typescript,0.000020,.1
ecmascript-6,groovy,0.000020,.1
c++-cli,r,0.000020,.1
coffeescript,r,0.000020,.1
nasm,php,0.000020,.1
r,swift,0.000020,.1
perl,typescript,0.000020,.1
matlab,typescript,0.000020,.1
c++-cli,scala,0.000020,.1
llvm,masm,0.000020,.1
assembly,ruby,0.000020,.1
kotlin,llvm,0.000020,.1
aspnet-core,groovy,0.000020,.1
aspnet-core,ruby,0.000020,.1
kotlin,perl,0.000020,.1
nasm,nodejs,0.000020,.1
llvm,r,0.000020,.1
assembly,kotlin,0.000020,.1
java,kivy-language,0.000020,.1
aspnet-core,objective-c,0.000020,.1
typescript,vbnet,0.000020,.1
javascript,masm,0.000020,.1





==> figures/stackoverflow-prog-langs-binding-non-resolved-edges.csv <==
u,v,lw,opacity
javascript,php,1.342340,.9
javascript,typescript,0.450420,.5
aspnet-core,csharp,0.328360,.5
c,c++,0.307500,.5
csharp,javascript,0.276740,.5
java,javascript,0.235000,.5
javascript,python,0.184160,.5
ecmascript-6,javascript,0.180440,.5
javascript,ruby-on-rails,0.158320,.5
objective-c,swift,0.129120,.5
nodejs,typescript,0.116320,.5
csharp,vbnet,0.108960,.5
java,kotlin,0.107120,.5
c++,python,0.104860,.5
csharp,c++,0.100860,.5
java,php,0.080040,.1
java,scala,0.077060,.1
csharp,silverlight,0.075580,.1
java,python,0.073800,.1
c++,java,0.073540,.1
csharp,java,0.068600,.1
python,r,0.056640,.1
php,python,0.053560,.1
c,python,0.050800,.1
assembly,c,0.048880,.1
groovy,java,0.046060,.1
javascript,ruby,0.044400,.1
matlab,python,0.039500,.1
assembly,nasm,0.034460,.1
nodejs,php,0.034000,.1
coffeescript,javascript,0.033900,.1
csharp,python,0.033660,.1
c,java,0.033300,.1
nodejs,python,0.031880,.1
csharp,php,0.029820,.1
javascript,vbnet,0.025480,.1
ecmascript-6,nodejs,0.025020,.1
assembly,c++,0.024660,.1
assembly,masm,0.023820,.1
c++,matlab,0.021880,.1
java,nodejs,0.020780,.1
aspnet-core,javascript,0.020420,.1
c++,javascript,0.018740,.1
kivy-language,python,0.018040,.1
c,csharp,0.016980,.1
c++,objective-c,0.016740,.1
c,objective-c,0.016720,.1
javascript,r,0.016360,.1
ecmascript-6,typescript,0.016300,.1
java,java-me,0.014980,.1
c++,llvm,0.014880,.1
java,r,0.014260,.1
coffeescript,ruby-on-rails,0.013800,.1
csharp,vba,0.013760,.1
c++,c++-cli,0.013520,.1
c++,nodejs,0.013380,.1
javascript,nativescript,0.012580,.1
python,vba,0.012080,.1
c++,r,0.012020,.1
java,matlab,0.011840,.1
java,ruby,0.011820,.1
javascript,objective-c,0.011680,.1
c++,php,0.011360,.1
python,ruby,0.010860,.1
vbnet,vba,0.010440,.1
csharp,nodejs,0.010160,.1
javascript,swift,0.010160,.1
c,matlab,0.010000,.1
csharp,c++-cli,0.009600,.1
coffeescript,nodejs,0.009120,.1
objective-c,php,0.009020,.1
javascript,vba,0.008540,.1
php,swift,0.008180,.1
c,php,0.008160,.1
nativescript,typescript,0.007760,.1
csharp,typescript,0.007460,.1
csharp,matlab,0.007280,.1
matlab,r,0.007080,.1
nodejs,ruby-on-rails,0.006740,.1
python,scala,0.006720,.1
php,ruby,0.006580,.1
java,objective-c,0.006320,.1
c,javascript,0.005880,.1
php,ruby-on-rails,0.005580,.1
aspnet-core,typescript,0.005300,.1
c,r,0.004900,.1
c++,vbnet,0.004860,.1
csharp,objective-c,0.004740,.1
java,typescript,0.004520,.1
php,vbnet,0.004440,.1
java,swift,0.004420,.1
c,llvm,0.004380,.1
nodejs,ruby,0.004320,.1
java,ruby-on-rails,0.004220,.1
javascript,silverlight,0.003940,.1
nodejs,swift,0.003580,.1
csharp,r,0.003500,.1
c,swift,0.003460,.1
c,ruby,0.003440,.1
python,swift,0.003420,.1
c++,swift,0.003300,.1
python,ruby-on-rails,0.003280,.1
javascript,kotlin,0.003240,.1
javascript,scala,0.003100,.1
objective-c,python,0.003000,.1
c++,vba,0.002980,.1
c,nasm,0.002940,.1
c,nodejs,0.002860,.1
java,vbnet,0.002840,.1
r,vba,0.002620,.1
java,vba,0.002600,.1
php,r,0.002520,.1
csharp,ruby,0.002480,.1
c++,ruby,0.002340,.1
coffeescript,ruby,0.002300,.1
python,vbnet,0.002280,.1
silverlight,vbnet,0.002140,.1
aspnet-core,nodejs,0.002120,.1
php,typescript,0.001980,.1
groovy,javascript,0.001780,.1
assembly,java,0.001760,.1
kotlin,swift,0.001640,.1
csharp,swift,0.001600,.1
php,vba,0.001580,.1
python,typescript,0.001580,.1
assembly,csharp,0.001480,.1
assembly,llvm,0.001440,.1
c++,masm,0.001420,.1
matlab,php,0.001280,.1
groovy,python,0.001240,.1
llvm,objective-c,0.001220,.1
groovy,kotlin,0.001160,.1
c,vbnet,0.001060,.1
nodejs,objective-c,0.001060,.1
assembly,python,0.001060,.1
nodejs,r,0.001060,.1
nativescript,nodejs,0.001000,.1
java,nativescript,0.000920,.1
objective-c,ruby,0.000900,.1
kotlin,python,0.000880,.1
kotlin,php,0.000860,.1
javascript,matlab,0.000840,.1
groovy,scala,0.000820,.1
c++,nasm,0.000820,.1
kotlin,nodejs,0.000820,.1
r,scala,0.000760,.1
csharp,ruby-on-rails,0.000720,.1
c,masm,0.000720,.1
r,ruby,0.000720,.1
llvm,python,0.000720,.1
matlab,vba,0.000680,.1
llvm,swift,0.000660,.1
ruby,swift,0.000620,.1
java,silverlight,0.000600,.1
masm,nasm,0.000560,.1
csharp,kotlin,0.000560,.1
c++,kotlin,0.000560,.1
c++,scala,0.000540,.1
ruby-on-rails,swift,0.000540,.1
groovy,ruby,0.000500,.1
ruby,scala,0.000500,.1
r,ruby-on-rails,0.000500,.1
ecmascript-6,php,0.000500,.1
csharp,scala,0.000480,.1
c++,ruby-on-rails,0.000480,.1
ruby-on-rails,typescript,0.000480,.1
nodejs,scala,0.000460,.1
ecmascript-6,ruby-on-rails,0.000460,.1
java,llvm,0.000440,.1
php,silverlight,0.000440,.1
assembly,objective-c,0.000440,.1
aspnet-core,python,0.000440,.1
matlab,vbnet,0.000420,.1
kotlin,scala,0.000420,.1
objective-c,ruby-on-rails,0.000400,.1
c,vba,0.000400,.1
coffeescript,typescript,0.000380,.1
nodejs,vba,0.000380,.1
coffeescript,ecmascript-6,0.000360,.1
kotlin,typescript,0.000360,.1
c,c++-cli,0.000340,.1
java-me,php,0.000340,.1
c,ruby-on-rails,0.000340,.1
swift,typescript,0.000340,.1
aspnet-core,vbnet,0.000320,.1
c++,silverlight,0.000300,.1
javascript,llvm,0.000300,.1
nativescript,swift,0.000300,.1
ecmascript-6,java,0.000280,.1
php,scala,0.000260,.1
c++-cli,java,0.000260,.1
matlab,objective-c,0.000260,.1
c,scala,0.000240,.1
assembly,javascript,0.000240,.1
c++-cli,vbnet,0.000240,.1
coffeescript,java,0.000240,.1
nativescript,objective-c,0.000240,.1
c++,typescript,0.000240,.1
aspnet-core,php,0.000220,.1
aspnet-core,java,0.000220,.1
coffeescript,php,0.000200,.1
groovy,nodejs,0.000200,.1
nativescript,php,0.000200,.1
python,silverlight,0.000180,.1
ruby,vba,0.000180,.1
nasm,python,0.000180,.1
aspnet-core,c++,0.000180,.1
scala,typescript,0.000180,.1
c,kotlin,0.000180,.1
java-me,javascript,0.000160,.1
coffeescript,python,0.000160,.1
java-me,python,0.000140,.1
csharp,llvm,0.000140,.1
coffeescript,scala,0.000140,.1
groovy,php,0.000140,.1
objective-c,vbnet,0.000140,.1
assembly,vbnet,0.000140,.1
ruby,typescript,0.000140,.1
ecmascript-6,python,0.000140,.1
matlab,swift,0.000140,.1
matlab,nodejs,0.000140,.1
assembly,swift,0.000140,.1
matlab,scala,0.000120,.1
csharp,masm,0.000120,.1
c++,java-me,0.000120,.1
csharp,groovy,0.000120,.1
ruby-on-rails,scala,0.000120,.1
nodejs,vbnet,0.000120,.1
csharp,ecmascript-6,0.000120,.1
aspnet-core,c,0.000120,.1
csharp,java-me,0.000100,.1
ruby,vbnet,0.000100,.1
ruby-on-rails,vbnet,0.000080,.1
java,nasm,0.000080,.1
r,vbnet,0.000080,.1
c,typescript,0.000080,.1
nativescript,ruby-on-rails,0.000080,.1
kotlin,ruby,0.000080,.1
csharp,nativescript,0.000080,.1
typescript,vba,0.000080,.1
aspnet-core,ecmascript-6,0.000080,.1
r,typescript,0.000080,.1
aspnet-core,kotlin,0.000080,.1
groovy,ruby-on-rails,0.000060,.1
llvm,scala,0.000060,.1
c++-cli,javascript,0.000060,.1
ruby-on-rails,vba,0.000060,.1
coffeescript,objective-c,0.000060,.1
assembly,scala,0.000060,.1
llvm,php,0.000060,.1
matlab,ruby,0.000060,.1
c++-cli,python,0.000060,.1
ecmascript-6,nativescript,0.000060,.1
aspnet-core,swift,0.000060,.1
kotlin,objective-c,0.000060,.1
kotlin,r,0.000060,.1
nativescript,python,0.000060,.1
nasm,objective-c,0.000040,.1
java-me,objective-c,0.000040,.1
c++,groovy,0.000040,.1
llvm,ruby,0.000040,.1
ruby,silverlight,0.000040,.1
c,groovy,0.000040,.1
assembly,c++-cli,0.000040,.1
assembly,php,0.000040,.1
ruby-on-rails,silverlight,0.000040,.1
c,java-me,0.000040,.1
llvm,matlab,0.000040,.1
groovy,objective-c,0.000040,.1
groovy,vba,0.000040,.1
c++,coffeescript,0.000040,.1
csharp,nasm,0.000040,.1
c,coffeescript,0.000040,.1
groovy,r,0.000040,.1
matlab,ruby-on-rails,0.000040,.1
objective-c,r,0.000040,.1
silverlight,vba,0.000040,.1
scala,swift,0.000040,.1
swift,vbnet,0.000040,.1
csharp,coffeescript,0.000040,.1
objective-c,vba,0.000040,.1
ecmascript-6,ruby,0.000040,.1
llvm,nodejs,0.000040,.1
ecmascript-6,scala,0.000040,.1
aspnet-core,vba,0.000040,.1
kotlin,ruby-on-rails,0.000040,.1
llvm,nasm,0.000040,.1
c++-cli,nodejs,0.000040,.1
kotlin,nativescript,0.000040,.1
scala,vbnet,0.000020,.1
java-me,scala,0.000020,.1
java-me,ruby-on-rails,0.000020,.1
coffeescript,silverlight,0.000020,.1
c++-cli,matlab,0.000020,.1
nodejs,silverlight,0.000020,.1
masm,vbnet,0.000020,.1
java,masm,0.000020,.1
c++-cli,vba,0.000020,.1
objective-c,scala,0.000020,.1
c,silverlight,0.000020,.1
masm,python,0.000020,.1
silverlight,typescript,0.000020,.1
groovy,matlab,0.000020,.1
c++-cli,r,0.000020,.1
nativescript,r,0.000020,.1
aspnet-core,ruby-on-rails,0.000020,.1
coffeescript,r,0.000020,.1
nasm,php,0.000020,.1
c++,ecmascript-6,0.000020,.1
r,swift,0.000020,.1
nativescript,ruby,0.000020,.1
c++,nativescript,0.000020,.1
matlab,typescript,0.000020,.1
kotlin,vbnet,0.000020,.1
llvm,masm,0.000020,.1
assembly,ruby,0.000020,.1
aspnet-core,groovy,0.000020,.1
aspnet-core,nativescript,0.000020,.1
aspnet-core,r,0.000020,.1
nasm,nodejs,0.000020,.1
assembly,kotlin,0.000020,.1
java,kivy-language,0.000020,.1
aspnet-core,objective-c,0.000020,.1
typescript,vbnet,0.000020,.1
javascript,masm,0.000020,.1





==> figures/stackoverflow-prog-langs-binding-non-resolved-vertices.csv <==
id, x, y, label
javascript, 2, 0.0, javascript
php, 1, 2.23606797749979, php
typescript, 1, -2.23606797749979, typescript
aspnet-core, 0, 2.8284271247461903, aspnet-core
csharp, 0, -2.8284271247461903, csharp
c, -1, 3.0, c
c++, -1, -3.0, c++
java, -2, 2.8284271247461903, java
python, -2, -2.8284271247461903, python
ecmascript-6, -3, 2.23606797749979, ecmascript-6
ruby-on-rails, -3, -2.23606797749979, ruby-on-rails
objective-c, -4, 0.0, objective-c
swift, 4, 0.0, swift
nodejs, 3, 3.0, nodejs
vbnet, 3, -3.0, vbnet
kotlin, 2, 4.0, kotlin
scala, 2, -4.0, scala
silverlight, 1, 4.58257569495584, silverlight
r, 1, -4.58257569495584, r
assembly, 0, 4.898979485566356, assembly
groovy, 0, -4.898979485566356, groovy
ruby, -1, 5.0, ruby
matlab, -1, -5.0, matlab
nasm, -2, 4.898979485566356, nasm
coffeescript, -2, -4.898979485566356, coffeescript
masm, -3, 4.58257569495584, masm
kivy-language, -3, -4.58257569495584, kivy-language
java-me, -4, 4.0, java-me
llvm, -4, -4.0, llvm
vba, -5, 3.0, vba
c++-cli, -5, -3.0, c++-cli
nativescript, -6, 0.0, nativescript

==> figures/stackoverflow-prog-langs-binding-vertices.csv <==
id, x, y, label
javascript, 2, 0.0, javascript
php, 1, 2.23606797749979, php
typescript, 1, -2.23606797749979, typescript
c, 0, 2.8284271247461903, c
c++, 0, -2.8284271247461903, c++
aspnet-core, -1, 3.0, aspnet-core
csharp, -1, -3.0, csharp
ecmascript-6, -2, 2.8284271247461903, ecmascript-6
java, -2, -2.8284271247461903, java
python, -3, 2.23606797749979, python
ruby-on-rails, -3, -2.23606797749979, ruby-on-rails
vbnet, -4, 0.0, vbnet
objective-c, 4, 0.0, objective-c
swift, 3, 3.0, swift
nodejs, 3, -3.0, nodejs
silverlight, 2, 4.0, silverlight
kotlin, 2, -4.0, kotlin
scala, 1, 4.58257569495584, scala
assembly, 1, -4.58257569495584, assembly
r, 0, 4.898979485566356, r
groovy, 0, -4.898979485566356, groovy
ruby, -1, 5.0, ruby
coffeescript, -1, -5.0, coffeescript
matlab, -2, 4.898979485566356, matlab
nasm, -2, -4.898979485566356, nasm
masm, -3, 4.58257569495584, masm
kivy-language, -3, -4.58257569495584, kivy-language
java-me, -4, 4.0, java-me
c++-cli, -4, -4.0, c++-cli
perl, -5, 3.0, perl
llvm, -5, -3.0, llvm
lua, -6, 0.0, lua

==> tikz/dummy.txt <==


